LIGO A$^\sharp$: Detector Design and Science Prospects Beyond A+

We present the LIGO A$^\sharp$ detector concept, an upgrade for the LIGO observatories based on room-temperature interferometers beyond the fifth observing run (O5). Building on the A+ sensitivity, A$^\sharp$ targets broadband sensitivity improvements through heavier test masses, improved suspensions and seismic isolation, increased arm-cavity power, enhanced frequency-dependent squeezing, reduced coating thermal noise considering two scenarios, and improved control of mechanical motion and optical modes. We describe the principal design choices, projected noise performance, and corresponding astrophysical prospects. LIGO A$^\sharp$ substantially increases compact-binary detection rates, strengthens population inference, and improves both early-warning times and localization for binary neutron star mergers. The improved sensitivity enables more detailed studies of compact-binary coalescences, including higher-order multipoles, intermediate-mass black holes, remnant black hole ringdown, and the neutron star equation of state. It also broadens the discovery potential for new gravitational-wave sources such as continuous waves and bursts, should enable detection of the stochastic background from compact binary mergers if it remains undetected after O5, and strengthens the role of gravitational-wave detectors as probes of fundamental physics. We discuss key technical challenges and the role of A$^\sharp$ as both a major scientific upgrade for the 2030s and a technology pathfinder for next-generation gravitational-wave observatories, such as Cosmic Explorer.

==> data/parameters.txt <==
Aplus.ArmPower_W: 7.5e+05
Aplus.Atmospheric.AdiabaticIndex: 1.4
Aplus.Atmospheric.AirDensity: 1.225
Aplus.Atmospheric.AirKinematicViscosity: 1.8e-05
Aplus.Atmospheric.AirPressure: 1.0132e+05
Aplus.Atmospheric.KolmEnergy1m: 1
Aplus.Atmospheric.SoundSpeed: 344
Aplus.Atmospheric.TempStructConst: 0.2
Aplus.Atmospheric.TempStructExp: 0.667
Aplus.Atmospheric.Temperature: 293
Aplus.Atmospheric.TurbOuterScale: 100
Aplus.Atmospheric.WindSpeed: 10
Aplus.Infrastructure.Length: 3995
Aplus.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Aplus.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Aplus.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Aplus.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Aplus.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Aplus.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Aplus.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Aplus.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Aplus.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Aplus.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Aplus.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Aplus.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Aplus.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Aplus.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Aplus.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Aplus.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Aplus.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.0008
Aplus.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2
Aplus.Infrastructure.Temp: 290
Aplus.Laser.ArmPower: 7.5e+05
Aplus.Laser.Wavelength: 1.064e-06
Aplus.LossBudget.FCpickoff: 0.01
Aplus.LossBudget.Faraday: 0.005
Aplus.LossBudget.OMCandPDs: 0.025
Aplus.LossBudget.OPO: 0.02
Aplus.LossBudget.OutputSteering: 0.015
Aplus.Materials.Coating.Alphahighn: 3.6e-06
Aplus.Materials.Coating.Alphalown: 5.1e-07
Aplus.Materials.Coating.Betahighn: 1.4e-05
Aplus.Materials.Coating.Betalown: 8e-06
Aplus.Materials.Coating.CVhighn: 2.1e+06
Aplus.Materials.Coating.CVlown: 1.6412e+06
Aplus.Materials.Coating.Indexhighn: 2.09
Aplus.Materials.Coating.Indexlown: 1.45
Aplus.Materials.Coating.Phihighn: 9e-05
Aplus.Materials.Coating.Phihighn_slope: 0.1
Aplus.Materials.Coating.Philown: 1.25e-05
Aplus.Materials.Coating.Philown_slope: 0
Aplus.Materials.Coating.Sigmahighn: 0.29
Aplus.Materials.Coating.Sigmalown: 0.19
Aplus.Materials.Coating.ThermalDiffusivityhighn: 33
Aplus.Materials.Coating.ThermalDiffusivitylown: 1.38
Aplus.Materials.Coating.Yhighn: 1.2e+11
Aplus.Materials.Coating.Ylown: 7e+10
Aplus.Materials.MassRadius: 0.17
Aplus.Materials.MassThickness: 0.2
Aplus.Materials.Substrate.Alphas: 5.2e-12
Aplus.Materials.Substrate.MassAlpha: 3.9e-07
Aplus.Materials.Substrate.MassCM: 739
Aplus.Materials.Substrate.MassDensity: 2200
Aplus.Materials.Substrate.MassKappa: 1.38
Aplus.Materials.Substrate.MechanicalLossExponent: 0.77
Aplus.Materials.Substrate.MirrorSigma: 0.167
Aplus.Materials.Substrate.MirrorY: 7.27e+10
Aplus.Materials.Substrate.RefractiveIndex: 1.45
Aplus.Materials.Substrate.Temp: 295
Aplus.Materials.Substrate.c2: 7.6e-12
Aplus.MaxDephaseFreq_Hz: 46.918
Aplus.MaxFundamentalDephase_rad: 0.026079
Aplus.MaxTotalDephase_rad: 0.043098
Aplus.ObsSqueezeHigh_dB: -6.7831
Aplus.ObsSqueezeLow_dB: -6.9621
Aplus.ObsSqzRefFreqHigh_Hz: 1000
Aplus.ObsSqzRefFreqLow_Hz: 200
Aplus.Optics.BSLoss: 0.003
Aplus.Optics.Curvature.ETM: 2245
Aplus.Optics.Curvature.ITM: 1934
Aplus.Optics.ETM.CoatingThicknessCap: 0.5
Aplus.Optics.ETM.CoatingThicknessLown: 0.27
Aplus.Optics.ETM.Transmittance: 5e-06
Aplus.Optics.ITM.CoatingAbsorption: 5e-07
Aplus.Optics.ITM.CoatingThicknessCap: 0.5
Aplus.Optics.ITM.CoatingThicknessLown: 0.308
Aplus.Optics.ITM.Transmittance: 0.014
Aplus.Optics.Loss: 3.75e-05
Aplus.Optics.MM_ARM_SRC: 0.02
Aplus.Optics.MM_ARM_SRCphi: 0
Aplus.Optics.MM_IFO_OMC: 0.02
Aplus.Optics.MM_IFO_OMCphi: 0
Aplus.Optics.PRM.Transmittance: 0.03
Aplus.Optics.PhotoDetectorEfficiency: 0.955
Aplus.Optics.Quadrature.dc: 1.5708
Aplus.Optics.SRM.CavityLength: 55
Aplus.Optics.SRM.LengthRMS: 1e-11
Aplus.Optics.SRM.SRCGouy_rad: 0.66323
Aplus.Optics.SRM.Transmittance: 0.325
Aplus.Optics.SRM.Tunephase: 0
Aplus.Optics.SubstrateAbsorption: 5e-05
Aplus.Optics.Type: SignalRecycled
Aplus.Optics.coupling: 1
Aplus.Optics.pcrit: 10
Aplus.RayleighSuppr_dB: 0
Aplus.Seismic.Beta: 0.8
Aplus.Seismic.Gamma: 0.8
Aplus.Seismic.KneeFrequency: 10
Aplus.Seismic.LowFrequencyLevel: 1e-09
Aplus.Seismic.Omicron: 1
Aplus.Seismic.RayleighWaveSpeed: 250
Aplus.Seismic.Rho: 1800
Aplus.Seismic.Site: LHO
Aplus.Seismic.TestMassHeight: 1.5
Aplus.Seismic.pWaveLevel: 45
Aplus.Seismic.pWaveSpeed: 600
Aplus.Seismic.sWaveLevel: 45
Aplus.Seismic.sWaveSpeed: 300
Aplus.Squeezer.AmplitudedB: 12
Aplus.Squeezer.FilterCavity.L: 300
Aplus.Squeezer.FilterCavity.L_mm: 0.005
Aplus.Squeezer.FilterCavity.Lrms: 7e-13
Aplus.Squeezer.FilterCavity.Lrt: 4e-05
Aplus.Squeezer.FilterCavity.Rot: 0
Aplus.Squeezer.FilterCavity.Te: 1e-06
Aplus.Squeezer.FilterCavity.Ti: 0.0012
Aplus.Squeezer.FilterCavity.fdetune: -45.78
Aplus.Squeezer.FilterCavity.linewidth_Hz: 47.64
Aplus.Squeezer.InjectionLoss: 0.05
Aplus.Squeezer.LOAngleRMS: 0.03
Aplus.Squeezer.MM_SQZ_OMC: 0.01
Aplus.Squeezer.MM_SQZ_OMCphi: 0
Aplus.Squeezer.SQZAngle: 0
Aplus.Squeezer.SQZAngleRMS: 0.03
Aplus.Squeezer.Type: Freq Dependent
Aplus.Suspension.BreakStress: 7.5e+08
Aplus.Suspension.C70Steel.Alpha: 1.2e-05
Aplus.Suspension.C70Steel.C: 486
Aplus.Suspension.C70Steel.K: 49
Aplus.Suspension.C70Steel.Phi: 0.0002
Aplus.Suspension.C70Steel.Rho: 7800
Aplus.Suspension.C70Steel.Y: 2.12e+11
Aplus.Suspension.C70Steel.dlnEdT: -0.00025
Aplus.Suspension.Fiber.EndLength: 0.045
Aplus.Suspension.Fiber.EndRadius: 0.0004
Aplus.Suspension.Fiber.Radius: 0.000205
Aplus.Suspension.FiberType: Tapered
Aplus.Suspension.MaragingSteel.Alpha: 1.1e-05
Aplus.Suspension.MaragingSteel.C: 460
Aplus.Suspension.MaragingSteel.K: 20
Aplus.Suspension.MaragingSteel.Phi: 0.0001
Aplus.Suspension.MaragingSteel.Rho: 7800
Aplus.Suspension.MaragingSteel.Y: 1.87e+11
Aplus.Suspension.MaragingSteel.dlnEdT: 0
Aplus.Suspension.Ribbon.Thickness: 0.000115
Aplus.Suspension.Ribbon.Width: 0.00115
Aplus.Suspension.Silica.Alpha: 3.9e-07
Aplus.Suspension.Silica.C: 772
Aplus.Suspension.Silica.Dissdepth: 0.015
Aplus.Suspension.Silica.K: 1.38
Aplus.Suspension.Silica.Phi: 4.1e-10
Aplus.Suspension.Silica.Rho: 2200
Aplus.Suspension.Silica.Y: 7.2e+10
Aplus.Suspension.Silica.dlnEdT: 0.000152
Aplus.Suspension.Silicon.Alpha: 1e-10
Aplus.Suspension.Silicon.C: 300
Aplus.Suspension.Silicon.Dissdepth: 0.0015
Aplus.Suspension.Silicon.K: 700
Aplus.Suspension.Silicon.Phi: 2e-09
Aplus.Suspension.Silicon.Rho: 2329
Aplus.Suspension.Silicon.Y: 1.558e+11
Aplus.Suspension.Silicon.dlnEdT: -2e-05
Aplus.Suspension.Stage[0].Blade: nan
Aplus.Suspension.Stage[0].Dilution: nan
Aplus.Suspension.Stage[0].K: nan
Aplus.Suspension.Stage[0].Length: 0.59
Aplus.Suspension.Stage[0].Mass: 39.6
Aplus.Suspension.Stage[0].NWires: 4
Aplus.Suspension.Stage[0].WireRadius: nan
Aplus.Suspension.Stage[1].Blade: 0.0042
Aplus.Suspension.Stage[1].Dilution: 106
Aplus.Suspension.Stage[1].K: 5200
Aplus.Suspension.Stage[1].Length: 0.341
Aplus.Suspension.Stage[1].Mass: 39.6
Aplus.Suspension.Stage[1].NWires: 4
Aplus.Suspension.Stage[1].WireRadius: 0.00031
Aplus.Suspension.Stage[2].Blade: 0.0046
Aplus.Suspension.Stage[2].Dilution: 80
Aplus.Suspension.Stage[2].K: 3900
Aplus.Suspension.Stage[2].Length: 0.277
Aplus.Suspension.Stage[2].Mass: 21.8
Aplus.Suspension.Stage[2].NWires: 4
Aplus.Suspension.Stage[2].WireRadius: 0.00035
Aplus.Suspension.Stage[3].Blade: 0.0043
Aplus.Suspension.Stage[3].Dilution: 87
Aplus.Suspension.Stage[3].K: 3400
Aplus.Suspension.Stage[3].Length: 0.416
Aplus.Suspension.Stage[3].Mass: 22.1
Aplus.Suspension.Stage[3].NWires: 2
Aplus.Suspension.Stage[3].WireRadius: 0.00052
Aplus.Suspension.SusPt_mrtHz: 1e-11
Aplus.Suspension.Temp: 290
Aplus.Suspension.TotalLength_m: 1.624
Aplus.Suspension.TotalMass_kg: 123.1
Aplus.Suspension.Type: Quad
Aplus.TCS.SRCloss: 0
Aplus.TCS.s_cc: 7.024
Aplus.TCS.s_cs: 7.321
Aplus.TCS.s_ss: 7.631
Aplus.fsr_Hz: 37521
Aplus.gETM: -1.0657
Aplus.gITM: -0.77951
Aplus.tms_Hz: 32456
Aplus.wETM_m: 0.062007
Aplus.wITM_m: 0.053032
Asharp.ArmPower_W: 1.5e+06
Asharp.Atmospheric.AdiabaticIndex: 1.4
Asharp.Atmospheric.AirDensity: 1.225
Asharp.Atmospheric.AirKinematicViscosity: 1.8e-05
Asharp.Atmospheric.AirPressure: 1.0132e+05
Asharp.Atmospheric.KolmEnergy1m: 1
Asharp.Atmospheric.SoundSpeed: 344
Asharp.Atmospheric.TempStructConst: 0.2
Asharp.Atmospheric.TempStructExp: 0.667
Asharp.Atmospheric.Temperature: 293
Asharp.Atmospheric.TurbOuterScale: 100
Asharp.Atmospheric.WindSpeed: 10
Asharp.Infrastructure.Length: 3995
Asharp.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Asharp.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Asharp.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Asharp.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Asharp.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Asharp.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Asharp.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Asharp.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Asharp.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Asharp.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Asharp.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Asharp.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Asharp.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Asharp.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Asharp.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Asharp.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Asharp.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00016
Asharp.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2
Asharp.Infrastructure.Temp: 290
Asharp.Laser.ArmPower: 1.5e+06
Asharp.Laser.Wavelength: 1.064e-06
Asharp.LossBudget.FCpickoff: 0.01
Asharp.LossBudget.Faraday: 0.005
Asharp.LossBudget.OMCandPDs: 0.02
Asharp.LossBudget.OPO: 0.01
Asharp.LossBudget.OutputSteering: 0.01
Asharp.Materials.Coating.Alphahighn: 3.6e-06
Asharp.Materials.Coating.Alphalown: 5.1e-07
Asharp.Materials.Coating.Betahighn: 1.4e-05
Asharp.Materials.Coating.Betalown: 8e-06
Asharp.Materials.Coating.CVhighn: 2.1e+06
Asharp.Materials.Coating.CVlown: 1.6412e+06
Asharp.Materials.Coating.Indexhighn: 2.09
Asharp.Materials.Coating.Indexlown: 1.45
Asharp.Materials.Coating.Phihighn: 9e-05
Asharp.Materials.Coating.Phihighn_slope: 0.1
Asharp.Materials.Coating.Philown: 1.25e-05
Asharp.Materials.Coating.Philown_slope: 0
Asharp.Materials.Coating.Sigmahighn: 0.29
Asharp.Materials.Coating.Sigmalown: 0.19
Asharp.Materials.Coating.ThermalDiffusivityhighn: 33
Asharp.Materials.Coating.ThermalDiffusivitylown: 1.38
Asharp.Materials.Coating.Yhighn: 1.2e+11
Asharp.Materials.Coating.Ylown: 7e+10
Asharp.Materials.MassRadius: 0.225
Asharp.Materials.MassThickness: 0.3
Asharp.Materials.Substrate.Alphas: 5.2e-12
Asharp.Materials.Substrate.MassAlpha: 3.9e-07
Asharp.Materials.Substrate.MassCM: 739
Asharp.Materials.Substrate.MassDensity: 2200
Asharp.Materials.Substrate.MassKappa: 1.38
Asharp.Materials.Substrate.MechanicalLossExponent: 0.77
Asharp.Materials.Substrate.MirrorSigma: 0.167
Asharp.Materials.Substrate.MirrorY: 7.27e+10
Asharp.Materials.Substrate.RefractiveIndex: 1.45
Asharp.Materials.Substrate.Temp: 295
Asharp.Materials.Substrate.c2: 7.6e-12
Asharp.MaxDephaseFreq_Hz: 41.232
Asharp.MaxFundamentalDephase_rad: 0.024884
Asharp.MaxImpr4kmFCFreq_Hz: 20.454
Asharp.MaxQuantumImpr4kmFC: 1.5194
Asharp.MaxTotalDephase_rad: 0.033243
Asharp.MaxTotalImpr4kmFC: 1.1678
Asharp.ObsSqueezeHigh_dB: -9.8314
Asharp.ObsSqueezeLow_dB: -8.8449
Asharp.ObsSqzRefFreqHigh_Hz: 1000
Asharp.ObsSqzRefFreqLow_Hz: 200
Asharp.Optics.BSLoss: 0.0005
Asharp.Optics.Curvature.ETM: 2245
Asharp.Optics.Curvature.ITM: 1934
Asharp.Optics.ETM.CoatingThicknessCap: 0.5
Asharp.Optics.ETM.CoatingThicknessLown: 0.27
Asharp.Optics.ETM.Transmittance: 5e-06
Asharp.Optics.ITM.CoatingAbsorption: 5e-07
Asharp.Optics.ITM.CoatingThicknessCap: 0.5
Asharp.Optics.ITM.CoatingThicknessLown: 0.308
Asharp.Optics.ITM.Transmittance: 0.014
Asharp.Optics.Loss: 3.75e-05
Asharp.Optics.MM_ARM_SRC: 0.02
Asharp.Optics.MM_ARM_SRCphi: 0
Asharp.Optics.MM_IFO_OMC: 0.005
Asharp.Optics.MM_IFO_OMCphi: 0
Asharp.Optics.PRM.Transmittance: 0.03
Asharp.Optics.PhotoDetectorEfficiency: 0.965
Asharp.Optics.Quadrature.dc: 1.5708
Asharp.Optics.SRM.CavityLength: 55
Asharp.Optics.SRM.LengthRMS: 1e-11
Asharp.Optics.SRM.SRCGouy_rad: 0.66323
Asharp.Optics.SRM.Transmittance: 0.325
Asharp.Optics.SRM.Tunephase: 0
Asharp.Optics.SubstrateAbsorption: 5e-05
Asharp.Optics.Type: SignalRecycled
Asharp.Optics.coupling: 1
Asharp.Optics.pcrit: 10
Asharp.RayleighSuppr_dB: 6.0206
Asharp.Seismic.Beta: 0.8
Asharp.Seismic.Gamma: 0.8
Asharp.Seismic.KneeFrequency: 10
Asharp.Seismic.LowFrequencyLevel: 1e-09
Asharp.Seismic.Omicron: 2
Asharp.Seismic.RayleighWaveSpeed: 250
Asharp.Seismic.Rho: 1800
Asharp.Seismic.Site: LHO
Asharp.Seismic.TestMassHeight: 1.5
Asharp.Seismic.pWaveLevel: 45
Asharp.Seismic.pWaveSpeed: 600
Asharp.Seismic.sWaveLevel: 45
Asharp.Seismic.sWaveSpeed: 300
Asharp.Squeezer.AmplitudedB: 18
Asharp.Squeezer.FilterCavity.L: 300
Asharp.Squeezer.FilterCavity.L_mm: 0.0025
Asharp.Squeezer.FilterCavity.Lrms: 7e-13
Asharp.Squeezer.FilterCavity.Lrt: 3e-05
Asharp.Squeezer.FilterCavity.Rot: 0
Asharp.Squeezer.FilterCavity.Te: 1e-06
Asharp.Squeezer.FilterCavity.Ti: 0.00101
Asharp.Squeezer.FilterCavity.fdetune: -40.05
Asharp.Squeezer.FilterCavity.linewidth_Hz: 41.304
Asharp.Squeezer.InjectionLoss: 0.04
Asharp.Squeezer.LOAngleRMS: 0.03
Asharp.Squeezer.MM_SQZ_OMC: 0.005
Asharp.Squeezer.MM_SQZ_OMCphi: 0
Asharp.Squeezer.SQZAngle: 0
Asharp.Squeezer.SQZAngleRMS: 0.01
Asharp.Squeezer.Type: Freq Dependent
Asharp.Suspension.BreakStress: 7.5e+08
Asharp.Suspension.C70Steel.Alpha: 1.2e-05
Asharp.Suspension.C70Steel.C: 486
Asharp.Suspension.C70Steel.K: 49
Asharp.Suspension.C70Steel.Phi: 0.0002
Asharp.Suspension.C70Steel.Rho: 7800
Asharp.Suspension.C70Steel.Y: 2.12e+11
Asharp.Suspension.C70Steel.dlnEdT: -0.00025
Asharp.Suspension.Fiber.EndLength: 0.045
Asharp.Suspension.Fiber.EndRadius: 0.00065
Asharp.Suspension.Fiber.Radius: 0.000226
Asharp.Suspension.FiberType: Tapered
Asharp.Suspension.MaragingSteel.Alpha: 1.1e-05
Asharp.Suspension.MaragingSteel.C: 460
Asharp.Suspension.MaragingSteel.K: 20
Asharp.Suspension.MaragingSteel.Phi: 0.0001
Asharp.Suspension.MaragingSteel.Rho: 7800
Asharp.Suspension.MaragingSteel.Y: 1.87e+11
Asharp.Suspension.MaragingSteel.dlnEdT: 0
Asharp.Suspension.Ribbon.Thickness: 0.000115
Asharp.Suspension.Ribbon.Width: 0.00115
Asharp.Suspension.Silica.Alpha: 3.9e-07
Asharp.Suspension.Silica.C: 772
Asharp.Suspension.Silica.Dissdepth: 0.015
Asharp.Suspension.Silica.K: 1.38
Asharp.Suspension.Silica.Phi: 4.1e-10
Asharp.Suspension.Silica.Rho: 2200
Asharp.Suspension.Silica.Y: 7.2e+10
Asharp.Suspension.Silica.dlnEdT: 0.000152
Asharp.Suspension.Silicon.Alpha: 1e-10
Asharp.Suspension.Silicon.C: 300
Asharp.Suspension.Silicon.Dissdepth: 0.0015
Asharp.Suspension.Silicon.K: 700
Asharp.Suspension.Silicon.Phi: 2e-09
Asharp.Suspension.Silicon.Rho: 2329
Asharp.Suspension.Silicon.Y: 1.558e+11
Asharp.Suspension.Silicon.dlnEdT: -2e-05
Asharp.Suspension.Stage[0].Blade: nan
Asharp.Suspension.Stage[0].BladeMaterial: Silica
Asharp.Suspension.Stage[0].Dilution: nan
Asharp.Suspension.Stage[0].K: nan
Asharp.Suspension.Stage[0].Length: 0.6
Asharp.Suspension.Stage[0].Mass: 104.4
Asharp.Suspension.Stage[0].NWires: 4
Asharp.Suspension.Stage[0].WireMaterial: Silica
Asharp.Suspension.Stage[0].WireRadius: nan
Asharp.Suspension.Stage[1].Blade: 0.0025
Asharp.Suspension.Stage[1].BladeMaterial: MaragingSteel
Asharp.Suspension.Stage[1].Dilution: nan
Asharp.Suspension.Stage[1].K: 11600
Asharp.Suspension.Stage[1].Length: 0.34
Asharp.Suspension.Stage[1].Mass: 104.4
Asharp.Suspension.Stage[1].NWires: 4
Asharp.Suspension.Stage[1].WireMaterial: C70Steel
Asharp.Suspension.Stage[1].WireRadius: 0.0005
Asharp.Suspension.Stage[2].Blade: 0.003
Asharp.Suspension.Stage[2].BladeMaterial: MaragingSteel
Asharp.Suspension.Stage[2].Dilution: nan
Asharp.Suspension.Stage[2].K: 19500
Asharp.Suspension.Stage[2].Length: 0.34
Asharp.Suspension.Stage[2].Mass: 87
Asharp.Suspension.Stage[2].NWires: 4
Asharp.Suspension.Stage[2].WireMaterial: C70Steel
Asharp.Suspension.Stage[2].WireRadius: 0.0006
Asharp.Suspension.Stage[3].Blade: 0.0035
Asharp.Suspension.Stage[3].BladeMaterial: MaragingSteel
Asharp.Suspension.Stage[3].Dilution: nan
Asharp.Suspension.Stage[3].K: 13700
Asharp.Suspension.Stage[3].Length: 0.34
Asharp.Suspension.Stage[3].Mass: 123
Asharp.Suspension.Stage[3].NWires: 4
Asharp.Suspension.Stage[3].WireMaterial: C70Steel
Asharp.Suspension.Stage[3].WireRadius: 0.0007
Asharp.Suspension.SusPt_mrtHz: 1e-11
Asharp.Suspension.Temp: 290
Asharp.Suspension.TotalLength_m: 1.62
Asharp.Suspension.TotalMass_kg: 418.8
Asharp.Suspension.Type: Quad
Asharp.TCS.SRCloss: 0
Asharp.TCS.s_cc: 7.024
Asharp.TCS.s_cs: 7.321
Asharp.TCS.s_ss: 7.631
Asharp.fsr_Hz: 37521
Asharp.gETM: -1.0657
Asharp.gITM: -0.77951
Asharp.tms_Hz: 32456
Asharp.wETM_m: 0.062007
Asharp.wITM_m: 0.053032
Asharp_wideband.ArmPower_W: 1.5e+06
Asharp_wideband.Atmospheric.AdiabaticIndex: 1.4
Asharp_wideband.Atmospheric.AirDensity: 1.225
Asharp_wideband.Atmospheric.AirKinematicViscosity: 1.8e-05
Asharp_wideband.Atmospheric.AirPressure: 1.0132e+05
Asharp_wideband.Atmospheric.KolmEnergy1m: 1
Asharp_wideband.Atmospheric.SoundSpeed: 344
Asharp_wideband.Atmospheric.TempStructConst: 0.2
Asharp_wideband.Atmospheric.TempStructExp: 0.667
Asharp_wideband.Atmospheric.Temperature: 293
Asharp_wideband.Atmospheric.TurbOuterScale: 100
Asharp_wideband.Atmospheric.WindSpeed: 10
Asharp_wideband.Infrastructure.Length: 3995
Asharp_wideband.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Asharp_wideband.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Asharp_wideband.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Asharp_wideband.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Asharp_wideband.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Asharp_wideband.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Asharp_wideband.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Asharp_wideband.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Asharp_wideband.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Asharp_wideband.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Asharp_wideband.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Asharp_wideband.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Asharp_wideband.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Asharp_wideband.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Asharp_wideband.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Asharp_wideband.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Asharp_wideband.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00016
Asharp_wideband.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2
Asharp_wideband.Infrastructure.Temp: 290
Asharp_wideband.Laser.ArmPower: 1.5e+06
Asharp_wideband.Laser.Wavelength: 1.064e-06
Asharp_wideband.LossBudget.FCpickoff: 0.01
Asharp_wideband.LossBudget.Faraday: 0.005
Asharp_wideband.LossBudget.OMCandPDs: 0.02
Asharp_wideband.LossBudget.OPO: 0.01
Asharp_wideband.LossBudget.OutputSteering: 0.01
Asharp_wideband.Materials.Coating.Alphahighn: 3.6e-06
Asharp_wideband.Materials.Coating.Alphalown: 5.1e-07
Asharp_wideband.Materials.Coating.Betahighn: 1.4e-05
Asharp_wideband.Materials.Coating.Betalown: 8e-06
Asharp_wideband.Materials.Coating.CVhighn: 2.1e+06
Asharp_wideband.Materials.Coating.CVlown: 1.6412e+06
Asharp_wideband.Materials.Coating.Indexhighn: 2.09
Asharp_wideband.Materials.Coating.Indexlown: 1.45
Asharp_wideband.Materials.Coating.Phihighn: 9e-05
Asharp_wideband.Materials.Coating.Phihighn_slope: 0.1
Asharp_wideband.Materials.Coating.Philown: 1.25e-05
Asharp_wideband.Materials.Coating.Philown_slope: 0
Asharp_wideband.Materials.Coating.Sigmahighn: 0.29
Asharp_wideband.Materials.Coating.Sigmalown: 0.19
Asharp_wideband.Materials.Coating.ThermalDiffusivityhighn: 33
Asharp_wideband.Materials.Coating.ThermalDiffusivitylown: 1.38
Asharp_wideband.Materials.Coating.Yhighn: 1.2e+11
Asharp_wideband.Materials.Coating.Ylown: 7e+10
Asharp_wideband.Materials.MassRadius: 0.225
Asharp_wideband.Materials.MassThickness: 0.3
Asharp_wideband.Materials.Substrate.Alphas: 5.2e-12
Asharp_wideband.Materials.Substrate.MassAlpha: 3.9e-07
Asharp_wideband.Materials.Substrate.MassCM: 739
Asharp_wideband.Materials.Substrate.MassDensity: 2200
Asharp_wideband.Materials.Substrate.MassKappa: 1.38
Asharp_wideband.Materials.Substrate.MechanicalLossExponent: 0.77
Asharp_wideband.Materials.Substrate.MirrorSigma: 0.167
Asharp_wideband.Materials.Substrate.MirrorY: 7.27e+10
Asharp_wideband.Materials.Substrate.RefractiveIndex: 1.45
Asharp_wideband.Materials.Substrate.Temp: 295
Asharp_wideband.Materials.Substrate.c2: 7.6e-12
Asharp_wideband.MaxDephaseFreq_Hz: 15.791
Asharp_wideband.MaxFundamentalDephase_rad: 0.068654
Asharp_wideband.MaxImpr4kmFCFreq_Hz: 19.467
Asharp_wideband.MaxQuantumImpr4kmFC: 2.4203
Asharp_wideband.MaxTotalDephase_rad: 0.087216
Asharp_wideband.MaxTotalImpr4kmFC: 1.2361
Asharp_wideband.ObsSqueezeHigh_dB: -9.9028
Asharp_wideband.ObsSqueezeLow_dB: -9.962
Asharp_wideband.ObsSqzRefFreqHigh_Hz: 1000
Asharp_wideband.ObsSqzRefFreqLow_Hz: 200
Asharp_wideband.Optics.BSLoss: 0.0005
Asharp_wideband.Optics.Curvature.ETM: 2245
Asharp_wideband.Optics.Curvature.ITM: 1934
Asharp_wideband.Optics.ETM.CoatingThicknessCap: 0.5
Asharp_wideband.Optics.ETM.CoatingThicknessLown: 0.27
Asharp_wideband.Optics.ETM.Transmittance: 5e-06
Asharp_wideband.Optics.ITM.CoatingAbsorption: 5e-07
Asharp_wideband.Optics.ITM.CoatingThicknessCap: 0.5
Asharp_wideband.Optics.ITM.CoatingThicknessLown: 0.308
Asharp_wideband.Optics.ITM.Transmittance: 0.014
Asharp_wideband.Optics.Loss: 3.75e-05
Asharp_wideband.Optics.MM_ARM_SRC: 0.02
Asharp_wideband.Optics.MM_ARM_SRCphi: 0
Asharp_wideband.Optics.MM_IFO_OMC: 0.005
Asharp_wideband.Optics.MM_IFO_OMCphi: 0
Asharp_wideband.Optics.PRM.Transmittance: 0.03
Asharp_wideband.Optics.PhotoDetectorEfficiency: 0.965
Asharp_wideband.Optics.Quadrature.dc: 1.5708
Asharp_wideband.Optics.SRM.CavityLength: 55
Asharp_wideband.Optics.SRM.LengthRMS: 1e-11
Asharp_wideband.Optics.SRM.SRCGouy_rad: 0.66323
Asharp_wideband.Optics.SRM.Transmittance: 0.05
Asharp_wideband.Optics.SRM.Tunephase: 0
Asharp_wideband.Optics.SubstrateAbsorption: 5e-05
Asharp_wideband.Optics.Type: SignalRecycled
Asharp_wideband.Optics.coupling: 1
Asharp_wideband.Optics.pcrit: 10
Asharp_wideband.RayleighSuppr_dB: 6.0206
Asharp_wideband.Seismic.Beta: 0.8
Asharp_wideband.Seismic.Gamma: 0.8
Asharp_wideband.Seismic.KneeFrequency: 10
Asharp_wideband.Seismic.LowFrequencyLevel: 1e-09
Asharp_wideband.Seismic.Omicron: 2
Asharp_wideband.Seismic.RayleighWaveSpeed: 250
Asharp_wideband.Seismic.Rho: 1800
Asharp_wideband.Seismic.Site: LHO
Asharp_wideband.Seismic.TestMassHeight: 1.5
Asharp_wideband.Seismic.pWaveLevel: 45
Asharp_wideband.Seismic.pWaveSpeed: 600
Asharp_wideband.Seismic.sWaveLevel: 45
Asharp_wideband.Seismic.sWaveSpeed: 300
Asharp_wideband.Squeezer.AmplitudedB: 18
Asharp_wideband.Squeezer.FilterCavity.L: 300
Asharp_wideband.Squeezer.FilterCavity.L_mm: 0.0025
Asharp_wideband.Squeezer.FilterCavity.Lrms: 7e-13
Asharp_wideband.Squeezer.FilterCavity.Lrt: 3e-05
Asharp_wideband.Squeezer.FilterCavity.Rot: 0
Asharp_wideband.Squeezer.FilterCavity.Te: 1e-06
Asharp_wideband.Squeezer.FilterCavity.Ti: 0.000374
Asharp_wideband.Squeezer.FilterCavity.fdetune: -14.77
Asharp_wideband.Squeezer.FilterCavity.linewidth_Hz: 15.754
Asharp_wideband.Squeezer.InjectionLoss: 0.04
Asharp_wideband.Squeezer.LOAngleRMS: 0.03
Asharp_wideband.Squeezer.MM_SQZ_OMC: 0.005
Asharp_wideband.Squeezer.MM_SQZ_OMCphi: 0
Asharp_wideband.Squeezer.SQZAngle: 0
Asharp_wideband.Squeezer.SQZAngleRMS: 0.01
Asharp_wideband.Squeezer.Type: Freq Dependent
Asharp_wideband.Suspension.BreakStress: 7.5e+08
Asharp_wideband.Suspension.C70Steel.Alpha: 1.2e-05
Asharp_wideband.Suspension.C70Steel.C: 486
Asharp_wideband.Suspension.C70Steel.K: 49
Asharp_wideband.Suspension.C70Steel.Phi: 0.0002
Asharp_wideband.Suspension.C70Steel.Rho: 7800
Asharp_wideband.Suspension.C70Steel.Y: 2.12e+11
Asharp_wideband.Suspension.C70Steel.dlnEdT: -0.00025
Asharp_wideband.Suspension.Fiber.EndLength: 0.045
Asharp_wideband.Suspension.Fiber.EndRadius: 0.00065
Asharp_wideband.Suspension.Fiber.Radius: 0.000226
Asharp_wideband.Suspension.FiberType: Tapered
Asharp_wideband.Suspension.MaragingSteel.Alpha: 1.1e-05
Asharp_wideband.Suspension.MaragingSteel.C: 460
Asharp_wideband.Suspension.MaragingSteel.K: 20
Asharp_wideband.Suspension.MaragingSteel.Phi: 0.0001
Asharp_wideband.Suspension.MaragingSteel.Rho: 7800
Asharp_wideband.Suspension.MaragingSteel.Y: 1.87e+11
Asharp_wideband.Suspension.MaragingSteel.dlnEdT: 0
Asharp_wideband.Suspension.Ribbon.Thickness: 0.000115
Asharp_wideband.Suspension.Ribbon.Width: 0.00115
Asharp_wideband.Suspension.Silica.Alpha: 3.9e-07
Asharp_wideband.Suspension.Silica.C: 772
Asharp_wideband.Suspension.Silica.Dissdepth: 0.015
Asharp_wideband.Suspension.Silica.K: 1.38
Asharp_wideband.Suspension.Silica.Phi: 4.1e-10
Asharp_wideband.Suspension.Silica.Rho: 2200
Asharp_wideband.Suspension.Silica.Y: 7.2e+10
Asharp_wideband.Suspension.Silica.dlnEdT: 0.000152
Asharp_wideband.Suspension.Silicon.Alpha: 1e-10
Asharp_wideband.Suspension.Silicon.C: 300
Asharp_wideband.Suspension.Silicon.Dissdepth: 0.0015
Asharp_wideband.Suspension.Silicon.K: 700
Asharp_wideband.Suspension.Silicon.Phi: 2e-09
Asharp_wideband.Suspension.Silicon.Rho: 2329
Asharp_wideband.Suspension.Silicon.Y: 1.558e+11
Asharp_wideband.Suspension.Silicon.dlnEdT: -2e-05
Asharp_wideband.Suspension.Stage[0].Blade: nan
Asharp_wideband.Suspension.Stage[0].BladeMaterial: Silica
Asharp_wideband.Suspension.Stage[0].Dilution: nan
Asharp_wideband.Suspension.Stage[0].K: nan
Asharp_wideband.Suspension.Stage[0].Length: 0.6
Asharp_wideband.Suspension.Stage[0].Mass: 104.4
Asharp_wideband.Suspension.Stage[0].NWires: 4
Asharp_wideband.Suspension.Stage[0].WireMaterial: Silica
Asharp_wideband.Suspension.Stage[0].WireRadius: nan
Asharp_wideband.Suspension.Stage[1].Blade: 0.0025
Asharp_wideband.Suspension.Stage[1].BladeMaterial: MaragingSteel
Asharp_wideband.Suspension.Stage[1].Dilution: nan
Asharp_wideband.Suspension.Stage[1].K: 11600
Asharp_wideband.Suspension.Stage[1].Length: 0.34
Asharp_wideband.Suspension.Stage[1].Mass: 104.4
Asharp_wideband.Suspension.Stage[1].NWires: 4
Asharp_wideband.Suspension.Stage[1].WireMaterial: C70Steel
Asharp_wideband.Suspension.Stage[1].WireRadius: 0.0005
Asharp_wideband.Suspension.Stage[2].Blade: 0.003
Asharp_wideband.Suspension.Stage[2].BladeMaterial: MaragingSteel
Asharp_wideband.Suspension.Stage[2].Dilution: nan
Asharp_wideband.Suspension.Stage[2].K: 19500
Asharp_wideband.Suspension.Stage[2].Length: 0.34
Asharp_wideband.Suspension.Stage[2].Mass: 87
Asharp_wideband.Suspension.Stage[2].NWires: 4
Asharp_wideband.Suspension.Stage[2].WireMaterial: C70Steel
Asharp_wideband.Suspension.Stage[2].WireRadius: 0.0006
Asharp_wideband.Suspension.Stage[3].Blade: 0.0035
Asharp_wideband.Suspension.Stage[3].BladeMaterial: MaragingSteel
Asharp_wideband.Suspension.Stage[3].Dilution: nan
Asharp_wideband.Suspension.Stage[3].K: 13700
Asharp_wideband.Suspension.Stage[3].Length: 0.34
Asharp_wideband.Suspension.Stage[3].Mass: 123
Asharp_wideband.Suspension.Stage[3].NWires: 4
Asharp_wideband.Suspension.Stage[3].WireMaterial: C70Steel
Asharp_wideband.Suspension.Stage[3].WireRadius: 0.0007
Asharp_wideband.Suspension.SusPt_mrtHz: 1e-11
Asharp_wideband.Suspension.Temp: 290
Asharp_wideband.Suspension.TotalLength_m: 1.62
Asharp_wideband.Suspension.TotalMass_kg: 418.8
Asharp_wideband.Suspension.Type: Quad
Asharp_wideband.TCS.SRCloss: 0
Asharp_wideband.TCS.s_cc: 7.024
Asharp_wideband.TCS.s_cs: 7.321
Asharp_wideband.TCS.s_ss: 7.631
Asharp_wideband.fsr_Hz: 37521
Asharp_wideband.gETM: -1.0657
Asharp_wideband.gITM: -0.77951
Asharp_wideband.tms_Hz: 32456
Asharp_wideband.wETM_m: 0.062007
Asharp_wideband.wITM_m: 0.053032
Asharp_AlGaAs.ArmPower_W: 1.5e+06
Asharp_AlGaAs.Atmospheric.AdiabaticIndex: 1.4
Asharp_AlGaAs.Atmospheric.AirDensity: 1.225
Asharp_AlGaAs.Atmospheric.AirKinematicViscosity: 1.8e-05
Asharp_AlGaAs.Atmospheric.AirPressure: 1.0132e+05
Asharp_AlGaAs.Atmospheric.KolmEnergy1m: 1
Asharp_AlGaAs.Atmospheric.SoundSpeed: 344
Asharp_AlGaAs.Atmospheric.TempStructConst: 0.2
Asharp_AlGaAs.Atmospheric.TempStructExp: 0.667
Asharp_AlGaAs.Atmospheric.Temperature: 293
Asharp_AlGaAs.Atmospheric.TurbOuterScale: 100
Asharp_AlGaAs.Atmospheric.WindSpeed: 10
Asharp_AlGaAs.Infrastructure.Length: 3995
Asharp_AlGaAs.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Asharp_AlGaAs.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Asharp_AlGaAs.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Asharp_AlGaAs.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Asharp_AlGaAs.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Asharp_AlGaAs.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Asharp_AlGaAs.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Asharp_AlGaAs.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Asharp_AlGaAs.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Asharp_AlGaAs.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Asharp_AlGaAs.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Asharp_AlGaAs.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Asharp_AlGaAs.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Asharp_AlGaAs.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Asharp_AlGaAs.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Asharp_AlGaAs.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Asharp_AlGaAs.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00016
Asharp_AlGaAs.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2
Asharp_AlGaAs.Infrastructure.Temp: 290
Asharp_AlGaAs.Laser.ArmPower: 1.5e+06
Asharp_AlGaAs.Laser.Wavelength: 1.064e-06
Asharp_AlGaAs.LossBudget.FCpickoff: 0.01
Asharp_AlGaAs.LossBudget.Faraday: 0.005
Asharp_AlGaAs.LossBudget.OMCandPDs: 0.02
Asharp_AlGaAs.LossBudget.OPO: 0.01
Asharp_AlGaAs.LossBudget.OutputSteering: 0.01
Asharp_AlGaAs.Materials.Coating.Alphahighn: 3.6e-06
Asharp_AlGaAs.Materials.Coating.Alphalown: 5.1e-07
Asharp_AlGaAs.Materials.Coating.Betahighn: 1.4e-05
Asharp_AlGaAs.Materials.Coating.Betalown: 8e-06
Asharp_AlGaAs.Materials.Coating.CVhighn: 2.1e+06
Asharp_AlGaAs.Materials.Coating.CVlown: 1.6412e+06
Asharp_AlGaAs.Materials.Coating.Indexhighn: 2.09
Asharp_AlGaAs.Materials.Coating.Indexlown: 1.45
Asharp_AlGaAs.Materials.Coating.Phihighn: 6.2e-06
Asharp_AlGaAs.Materials.Coating.Phihighn_slope: 0
Asharp_AlGaAs.Materials.Coating.Philown: 6.2e-06
Asharp_AlGaAs.Materials.Coating.Philown_slope: 0
Asharp_AlGaAs.Materials.Coating.Sigmahighn: 0.29
Asharp_AlGaAs.Materials.Coating.Sigmalown: 0.19
Asharp_AlGaAs.Materials.Coating.ThermalDiffusivityhighn: 33
Asharp_AlGaAs.Materials.Coating.ThermalDiffusivitylown: 1.38
Asharp_AlGaAs.Materials.Coating.Yhighn: 1.2e+11
Asharp_AlGaAs.Materials.Coating.Ylown: 7e+10
Asharp_AlGaAs.Materials.MassRadius: 0.225
Asharp_AlGaAs.Materials.MassThickness: 0.3
Asharp_AlGaAs.Materials.Substrate.Alphas: 5.2e-12
Asharp_AlGaAs.Materials.Substrate.MassAlpha: 3.9e-07
Asharp_AlGaAs.Materials.Substrate.MassCM: 739
Asharp_AlGaAs.Materials.Substrate.MassDensity: 2200
Asharp_AlGaAs.Materials.Substrate.MassKappa: 1.38
Asharp_AlGaAs.Materials.Substrate.MechanicalLossExponent: 0.77
Asharp_AlGaAs.Materials.Substrate.MirrorSigma: 0.167
Asharp_AlGaAs.Materials.Substrate.MirrorY: 7.27e+10
Asharp_AlGaAs.Materials.Substrate.RefractiveIndex: 1.45
Asharp_AlGaAs.Materials.Substrate.Temp: 295
Asharp_AlGaAs.Materials.Substrate.c2: 7.6e-12
Asharp_AlGaAs.MaxDephaseFreq_Hz: 43.179
Asharp_AlGaAs.MaxFundamentalDephase_rad: 0.024763
Asharp_AlGaAs.MaxTotalDephase_rad: 0.026704
Asharp_AlGaAs.ObsSqueezeHigh_dB: -10.044
Asharp_AlGaAs.ObsSqueezeLow_dB: -9.4345
Asharp_AlGaAs.ObsSqzRefFreqHigh_Hz: 1000
Asharp_AlGaAs.ObsSqzRefFreqLow_Hz: 200
Asharp_AlGaAs.Optics.BSLoss: 0.0005
Asharp_AlGaAs.Optics.Curvature.ETM: 2356
Asharp_AlGaAs.Optics.Curvature.ITM: 1981
Asharp_AlGaAs.Optics.ETM.CoatingThicknessCap: 0.5
Asharp_AlGaAs.Optics.ETM.CoatingThicknessLown: 0.27
Asharp_AlGaAs.Optics.ETM.Transmittance: 5e-06
Asharp_AlGaAs.Optics.ITM.CoatingAbsorption: 5e-07
Asharp_AlGaAs.Optics.ITM.CoatingThicknessCap: 0.5
Asharp_AlGaAs.Optics.ITM.CoatingThicknessLown: 0.308
Asharp_AlGaAs.Optics.ITM.Transmittance: 0.014
Asharp_AlGaAs.Optics.Loss: 3.75e-05
Asharp_AlGaAs.Optics.PRM.Transmittance: 0.03
Asharp_AlGaAs.Optics.PhotoDetectorEfficiency: 0.965
Asharp_AlGaAs.Optics.Quadrature.dc: 1.5708
Asharp_AlGaAs.Optics.SRM.CavityLength: 55
Asharp_AlGaAs.Optics.SRM.LengthRMS: 0
Asharp_AlGaAs.Optics.SRM.SRCGouy_rad: 0.66323
Asharp_AlGaAs.Optics.SRM.Transmittance: 0.325
Asharp_AlGaAs.Optics.SRM.Tunephase: 0
Asharp_AlGaAs.Optics.SubstrateAbsorption: 5e-05
Asharp_AlGaAs.Optics.Type: SignalRecycled
Asharp_AlGaAs.Optics.coupling: 1
Asharp_AlGaAs.Optics.pcrit: 10
Asharp_AlGaAs.RayleighSuppr_dB: 6.0206
Asharp_AlGaAs.Seismic.Beta: 0.8
Asharp_AlGaAs.Seismic.Gamma: 0.8
Asharp_AlGaAs.Seismic.KneeFrequency: 10
Asharp_AlGaAs.Seismic.LowFrequencyLevel: 1e-09
Asharp_AlGaAs.Seismic.Omicron: 2
Asharp_AlGaAs.Seismic.RayleighWaveSpeed: 250
Asharp_AlGaAs.Seismic.Rho: 1800
Asharp_AlGaAs.Seismic.Site: LHO
Asharp_AlGaAs.Seismic.TestMassHeight: 1.5
Asharp_AlGaAs.Seismic.pWaveLevel: 45
Asharp_AlGaAs.Seismic.pWaveSpeed: 600
Asharp_AlGaAs.Seismic.sWaveLevel: 45
Asharp_AlGaAs.Seismic.sWaveSpeed: 300
Asharp_AlGaAs.Squeezer.AmplitudedB: 18
Asharp_AlGaAs.Squeezer.FilterCavity.L: 300
Asharp_AlGaAs.Squeezer.FilterCavity.Lrms: 0
Asharp_AlGaAs.Squeezer.FilterCavity.Lrt: 3e-05
Asharp_AlGaAs.Squeezer.FilterCavity.Rot: 0
Asharp_AlGaAs.Squeezer.FilterCavity.Te: 1e-06
Asharp_AlGaAs.Squeezer.FilterCavity.Ti: 0.00101
Asharp_AlGaAs.Squeezer.FilterCavity.fdetune: -40.05
Asharp_AlGaAs.Squeezer.FilterCavity.linewidth_Hz: 41.304
Asharp_AlGaAs.Squeezer.InjectionLoss: 0.04
Asharp_AlGaAs.Squeezer.LOAngleRMS: 0.03
Asharp_AlGaAs.Squeezer.SQZAngle: 0
Asharp_AlGaAs.Squeezer.SQZAngleRMS: 0.01
Asharp_AlGaAs.Squeezer.Type: Freq Dependent
Asharp_AlGaAs.Suspension.BreakStress: 7.5e+08
Asharp_AlGaAs.Suspension.C70Steel.Alpha: 1.2e-05
Asharp_AlGaAs.Suspension.C70Steel.C: 486
Asharp_AlGaAs.Suspension.C70Steel.K: 49
Asharp_AlGaAs.Suspension.C70Steel.Phi: 0.0002
Asharp_AlGaAs.Suspension.C70Steel.Rho: 7800
Asharp_AlGaAs.Suspension.C70Steel.Y: 2.12e+11
Asharp_AlGaAs.Suspension.C70Steel.dlnEdT: -0.00025
Asharp_AlGaAs.Suspension.Fiber.EndLength: 0.045
Asharp_AlGaAs.Suspension.Fiber.EndRadius: 0.00065
Asharp_AlGaAs.Suspension.Fiber.Radius: 0.000226
Asharp_AlGaAs.Suspension.FiberType: Tapered
Asharp_AlGaAs.Suspension.MaragingSteel.Alpha: 1.1e-05
Asharp_AlGaAs.Suspension.MaragingSteel.C: 460
Asharp_AlGaAs.Suspension.MaragingSteel.K: 20
Asharp_AlGaAs.Suspension.MaragingSteel.Phi: 0.0001
Asharp_AlGaAs.Suspension.MaragingSteel.Rho: 7800
Asharp_AlGaAs.Suspension.MaragingSteel.Y: 1.87e+11
Asharp_AlGaAs.Suspension.MaragingSteel.dlnEdT: 0
Asharp_AlGaAs.Suspension.Ribbon.Thickness: 0.000115
Asharp_AlGaAs.Suspension.Ribbon.Width: 0.00115
Asharp_AlGaAs.Suspension.Silica.Alpha: 3.9e-07
Asharp_AlGaAs.Suspension.Silica.C: 772
Asharp_AlGaAs.Suspension.Silica.Dissdepth: 0.015
Asharp_AlGaAs.Suspension.Silica.K: 1.38
Asharp_AlGaAs.Suspension.Silica.Phi: 4.1e-10
Asharp_AlGaAs.Suspension.Silica.Rho: 2200
Asharp_AlGaAs.Suspension.Silica.Y: 7.2e+10
Asharp_AlGaAs.Suspension.Silica.dlnEdT: 0.000152
Asharp_AlGaAs.Suspension.Silicon.Alpha: 1e-10
Asharp_AlGaAs.Suspension.Silicon.C: 300
Asharp_AlGaAs.Suspension.Silicon.Dissdepth: 0.0015
Asharp_AlGaAs.Suspension.Silicon.K: 700
Asharp_AlGaAs.Suspension.Silicon.Phi: 2e-09
Asharp_AlGaAs.Suspension.Silicon.Rho: 2329
Asharp_AlGaAs.Suspension.Silicon.Y: 1.558e+11
Asharp_AlGaAs.Suspension.Silicon.dlnEdT: -2e-05
Asharp_AlGaAs.Suspension.Stage[0].Blade: nan
Asharp_AlGaAs.Suspension.Stage[0].BladeMaterial: Silica
Asharp_AlGaAs.Suspension.Stage[0].Dilution: nan
Asharp_AlGaAs.Suspension.Stage[0].K: nan
Asharp_AlGaAs.Suspension.Stage[0].Length: 0.6
Asharp_AlGaAs.Suspension.Stage[0].Mass: 104.4
Asharp_AlGaAs.Suspension.Stage[0].NWires: 4
Asharp_AlGaAs.Suspension.Stage[0].WireMaterial: Silica
Asharp_AlGaAs.Suspension.Stage[0].WireRadius: nan
Asharp_AlGaAs.Suspension.Stage[1].Blade: 0.0025
Asharp_AlGaAs.Suspension.Stage[1].BladeMaterial: MaragingSteel
Asharp_AlGaAs.Suspension.Stage[1].Dilution: nan
Asharp_AlGaAs.Suspension.Stage[1].K: 11600
Asharp_AlGaAs.Suspension.Stage[1].Length: 0.34
Asharp_AlGaAs.Suspension.Stage[1].Mass: 104.4
Asharp_AlGaAs.Suspension.Stage[1].NWires: 4
Asharp_AlGaAs.Suspension.Stage[1].WireMaterial: C70Steel
Asharp_AlGaAs.Suspension.Stage[1].WireRadius: 0.0005
Asharp_AlGaAs.Suspension.Stage[2].Blade: 0.003
Asharp_AlGaAs.Suspension.Stage[2].BladeMaterial: MaragingSteel
Asharp_AlGaAs.Suspension.Stage[2].Dilution: nan
Asharp_AlGaAs.Suspension.Stage[2].K: 19500
Asharp_AlGaAs.Suspension.Stage[2].Length: 0.34
Asharp_AlGaAs.Suspension.Stage[2].Mass: 87
Asharp_AlGaAs.Suspension.Stage[2].NWires: 4
Asharp_AlGaAs.Suspension.Stage[2].WireMaterial: C70Steel
Asharp_AlGaAs.Suspension.Stage[2].WireRadius: 0.0006
Asharp_AlGaAs.Suspension.Stage[3].Blade: 0.0035
Asharp_AlGaAs.Suspension.Stage[3].BladeMaterial: MaragingSteel
Asharp_AlGaAs.Suspension.Stage[3].Dilution: nan
Asharp_AlGaAs.Suspension.Stage[3].K: 13700
Asharp_AlGaAs.Suspension.Stage[3].Length: 0.34
Asharp_AlGaAs.Suspension.Stage[3].Mass: 123
Asharp_AlGaAs.Suspension.Stage[3].NWires: 4
Asharp_AlGaAs.Suspension.Stage[3].WireMaterial: C70Steel
Asharp_AlGaAs.Suspension.Stage[3].WireRadius: 0.0007
Asharp_AlGaAs.Suspension.SusPt_mrtHz: 1e-11
Asharp_AlGaAs.Suspension.Temp: 290
Asharp_AlGaAs.Suspension.TotalLength_m: 1.62
Asharp_AlGaAs.Suspension.TotalMass_kg: 418.8
Asharp_AlGaAs.Suspension.Type: Quad
Asharp_AlGaAs.TCS.SRCloss: 0
Asharp_AlGaAs.TCS.s_cc: 7.024
Asharp_AlGaAs.TCS.s_cs: 7.321
Asharp_AlGaAs.TCS.s_ss: 7.631
Asharp_AlGaAs.fsr_Hz: 37521
Asharp_AlGaAs.gETM: -1.0167
Asharp_AlGaAs.gITM: -0.69567
Asharp_AlGaAs.tms_Hz: 30693
Asharp_AlGaAs.wETM_m: 0.054983
Asharp_AlGaAs.wITM_m: 0.045482
Asharp_AlGaAs_wideband.ArmPower_W: 1.5e+06
Asharp_AlGaAs_wideband.Atmospheric.AdiabaticIndex: 1.4
Asharp_AlGaAs_wideband.Atmospheric.AirDensity: 1.225
Asharp_AlGaAs_wideband.Atmospheric.AirKinematicViscosity: 1.8e-05
Asharp_AlGaAs_wideband.Atmospheric.AirPressure: 1.0132e+05
Asharp_AlGaAs_wideband.Atmospheric.KolmEnergy1m: 1
Asharp_AlGaAs_wideband.Atmospheric.SoundSpeed: 344
Asharp_AlGaAs_wideband.Atmospheric.TempStructConst: 0.2
Asharp_AlGaAs_wideband.Atmospheric.TempStructExp: 0.667
Asharp_AlGaAs_wideband.Atmospheric.Temperature: 293
Asharp_AlGaAs_wideband.Atmospheric.TurbOuterScale: 100
Asharp_AlGaAs_wideband.Atmospheric.WindSpeed: 10
Asharp_AlGaAs_wideband.Infrastructure.Length: 3995
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00016
Asharp_AlGaAs_wideband.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2
Asharp_AlGaAs_wideband.Infrastructure.Temp: 290
Asharp_AlGaAs_wideband.Laser.ArmPower: 1.5e+06
Asharp_AlGaAs_wideband.Laser.Wavelength: 1.064e-06
Asharp_AlGaAs_wideband.LossBudget.FCpickoff: 0.01
Asharp_AlGaAs_wideband.LossBudget.Faraday: 0.005
Asharp_AlGaAs_wideband.LossBudget.OMCandPDs: 0.02
Asharp_AlGaAs_wideband.LossBudget.OPO: 0.01
Asharp_AlGaAs_wideband.LossBudget.OutputSteering: 0.01
Asharp_AlGaAs_wideband.Materials.Coating.Alphahighn: 3.6e-06
Asharp_AlGaAs_wideband.Materials.Coating.Alphalown: 5.1e-07
Asharp_AlGaAs_wideband.Materials.Coating.Betahighn: 1.4e-05
Asharp_AlGaAs_wideband.Materials.Coating.Betalown: 8e-06
Asharp_AlGaAs_wideband.Materials.Coating.CVhighn: 2.1e+06
Asharp_AlGaAs_wideband.Materials.Coating.CVlown: 1.6412e+06
Asharp_AlGaAs_wideband.Materials.Coating.Indexhighn: 2.09
Asharp_AlGaAs_wideband.Materials.Coating.Indexlown: 1.45
Asharp_AlGaAs_wideband.Materials.Coating.Phihighn: 6.2e-06
Asharp_AlGaAs_wideband.Materials.Coating.Phihighn_slope: 0
Asharp_AlGaAs_wideband.Materials.Coating.Philown: 6.2e-06
Asharp_AlGaAs_wideband.Materials.Coating.Philown_slope: 0
Asharp_AlGaAs_wideband.Materials.Coating.Sigmahighn: 0.29
Asharp_AlGaAs_wideband.Materials.Coating.Sigmalown: 0.19
Asharp_AlGaAs_wideband.Materials.Coating.ThermalDiffusivityhighn: 33
Asharp_AlGaAs_wideband.Materials.Coating.ThermalDiffusivitylown: 1.38
Asharp_AlGaAs_wideband.Materials.Coating.Yhighn: 1.2e+11
Asharp_AlGaAs_wideband.Materials.Coating.Ylown: 7e+10
Asharp_AlGaAs_wideband.Materials.MassRadius: 0.225
Asharp_AlGaAs_wideband.Materials.MassThickness: 0.3
Asharp_AlGaAs_wideband.Materials.Substrate.Alphas: 5.2e-12
Asharp_AlGaAs_wideband.Materials.Substrate.MassAlpha: 3.9e-07
Asharp_AlGaAs_wideband.Materials.Substrate.MassCM: 739
Asharp_AlGaAs_wideband.Materials.Substrate.MassDensity: 2200
Asharp_AlGaAs_wideband.Materials.Substrate.MassKappa: 1.38
Asharp_AlGaAs_wideband.Materials.Substrate.MechanicalLossExponent: 0.77
Asharp_AlGaAs_wideband.Materials.Substrate.MirrorSigma: 0.167
Asharp_AlGaAs_wideband.Materials.Substrate.MirrorY: 7.27e+10
Asharp_AlGaAs_wideband.Materials.Substrate.RefractiveIndex: 1.45
Asharp_AlGaAs_wideband.Materials.Substrate.Temp: 295
Asharp_AlGaAs_wideband.Materials.Substrate.c2: 7.6e-12
Asharp_AlGaAs_wideband.MaxDephaseFreq_Hz: 15.791
Asharp_AlGaAs_wideband.MaxFundamentalDephase_rad: 0.06867
Asharp_AlGaAs_wideband.MaxTotalDephase_rad: 0.087229
Asharp_AlGaAs_wideband.ObsSqueezeHigh_dB: -9.9023
Asharp_AlGaAs_wideband.ObsSqueezeLow_dB: -9.9618
Asharp_AlGaAs_wideband.ObsSqzRefFreqHigh_Hz: 1000
Asharp_AlGaAs_wideband.ObsSqzRefFreqLow_Hz: 200
Asharp_AlGaAs_wideband.Optics.BSLoss: 0.0005
Asharp_AlGaAs_wideband.Optics.Curvature.ETM: 2356
Asharp_AlGaAs_wideband.Optics.Curvature.ITM: 1981
Asharp_AlGaAs_wideband.Optics.ETM.CoatingThicknessCap: 0.5
Asharp_AlGaAs_wideband.Optics.ETM.CoatingThicknessLown: 0.27
Asharp_AlGaAs_wideband.Optics.ETM.Transmittance: 5e-06
Asharp_AlGaAs_wideband.Optics.ITM.CoatingAbsorption: 5e-07
Asharp_AlGaAs_wideband.Optics.ITM.CoatingThicknessCap: 0.5
Asharp_AlGaAs_wideband.Optics.ITM.CoatingThicknessLown: 0.308
Asharp_AlGaAs_wideband.Optics.ITM.Transmittance: 0.014
Asharp_AlGaAs_wideband.Optics.Loss: 3.75e-05
Asharp_AlGaAs_wideband.Optics.MM_ARM_SRC: 0.02
Asharp_AlGaAs_wideband.Optics.MM_ARM_SRCphi: 0
Asharp_AlGaAs_wideband.Optics.MM_IFO_OMC: 0.005
Asharp_AlGaAs_wideband.Optics.MM_IFO_OMCphi: 0
Asharp_AlGaAs_wideband.Optics.PRM.Transmittance: 0.03
Asharp_AlGaAs_wideband.Optics.PhotoDetectorEfficiency: 0.965
Asharp_AlGaAs_wideband.Optics.Quadrature.dc: 1.5708
Asharp_AlGaAs_wideband.Optics.SRM.CavityLength: 55
Asharp_AlGaAs_wideband.Optics.SRM.LengthRMS: 1e-11
Asharp_AlGaAs_wideband.Optics.SRM.SRCGouy_rad: 0.66323
Asharp_AlGaAs_wideband.Optics.SRM.Transmittance: 0.05
Asharp_AlGaAs_wideband.Optics.SRM.Tunephase: 0
Asharp_AlGaAs_wideband.Optics.SubstrateAbsorption: 5e-05
Asharp_AlGaAs_wideband.Optics.Type: SignalRecycled
Asharp_AlGaAs_wideband.Optics.coupling: 1
Asharp_AlGaAs_wideband.Optics.pcrit: 10
Asharp_AlGaAs_wideband.RayleighSuppr_dB: 6.0206
Asharp_AlGaAs_wideband.Seismic.Beta: 0.8
Asharp_AlGaAs_wideband.Seismic.Gamma: 0.8
Asharp_AlGaAs_wideband.Seismic.KneeFrequency: 10
Asharp_AlGaAs_wideband.Seismic.LowFrequencyLevel: 1e-09
Asharp_AlGaAs_wideband.Seismic.Omicron: 2
Asharp_AlGaAs_wideband.Seismic.RayleighWaveSpeed: 250
Asharp_AlGaAs_wideband.Seismic.Rho: 1800
Asharp_AlGaAs_wideband.Seismic.Site: LHO
Asharp_AlGaAs_wideband.Seismic.TestMassHeight: 1.5
Asharp_AlGaAs_wideband.Seismic.pWaveLevel: 45
Asharp_AlGaAs_wideband.Seismic.pWaveSpeed: 600
Asharp_AlGaAs_wideband.Seismic.sWaveLevel: 45
Asharp_AlGaAs_wideband.Seismic.sWaveSpeed: 300
Asharp_AlGaAs_wideband.Squeezer.AmplitudedB: 18
Asharp_AlGaAs_wideband.Squeezer.FilterCavity.L: 300
Asharp_AlGaAs_wideband.Squeezer.FilterCavity.L_mm: 0.0025
Asharp_AlGaAs_wideband.Squeezer.FilterCavity.Lrms: 7e-13
Asharp_AlGaAs_wideband.Squeezer.FilterCavity.Lrt: 3e-05
Asharp_AlGaAs_wideband.Squeezer.FilterCavity.Rot: 0
Asharp_AlGaAs_wideband.Squeezer.FilterCavity.Te: 1e-06
Asharp_AlGaAs_wideband.Squeezer.FilterCavity.Ti: 0.000374
Asharp_AlGaAs_wideband.Squeezer.FilterCavity.fdetune: -14.77
Asharp_AlGaAs_wideband.Squeezer.FilterCavity.linewidth_Hz: 15.754
Asharp_AlGaAs_wideband.Squeezer.InjectionLoss: 0.04
Asharp_AlGaAs_wideband.Squeezer.LOAngleRMS: 0.03
Asharp_AlGaAs_wideband.Squeezer.MM_SQZ_OMC: 0.005
Asharp_AlGaAs_wideband.Squeezer.MM_SQZ_OMCphi: 0
Asharp_AlGaAs_wideband.Squeezer.SQZAngle: 0
Asharp_AlGaAs_wideband.Squeezer.SQZAngleRMS: 0.01
Asharp_AlGaAs_wideband.Squeezer.Type: Freq Dependent
Asharp_AlGaAs_wideband.Suspension.BreakStress: 7.5e+08
Asharp_AlGaAs_wideband.Suspension.C70Steel.Alpha: 1.2e-05
Asharp_AlGaAs_wideband.Suspension.C70Steel.C: 486
Asharp_AlGaAs_wideband.Suspension.C70Steel.K: 49
Asharp_AlGaAs_wideband.Suspension.C70Steel.Phi: 0.0002
Asharp_AlGaAs_wideband.Suspension.C70Steel.Rho: 7800
Asharp_AlGaAs_wideband.Suspension.C70Steel.Y: 2.12e+11
Asharp_AlGaAs_wideband.Suspension.C70Steel.dlnEdT: -0.00025
Asharp_AlGaAs_wideband.Suspension.Fiber.EndLength: 0.045
Asharp_AlGaAs_wideband.Suspension.Fiber.EndRadius: 0.00065
Asharp_AlGaAs_wideband.Suspension.Fiber.Radius: 0.000226
Asharp_AlGaAs_wideband.Suspension.FiberType: Tapered
Asharp_AlGaAs_wideband.Suspension.MaragingSteel.Alpha: 1.1e-05
Asharp_AlGaAs_wideband.Suspension.MaragingSteel.C: 460
Asharp_AlGaAs_wideband.Suspension.MaragingSteel.K: 20
Asharp_AlGaAs_wideband.Suspension.MaragingSteel.Phi: 0.0001
Asharp_AlGaAs_wideband.Suspension.MaragingSteel.Rho: 7800
Asharp_AlGaAs_wideband.Suspension.MaragingSteel.Y: 1.87e+11
Asharp_AlGaAs_wideband.Suspension.MaragingSteel.dlnEdT: 0
Asharp_AlGaAs_wideband.Suspension.Ribbon.Thickness: 0.000115
Asharp_AlGaAs_wideband.Suspension.Ribbon.Width: 0.00115
Asharp_AlGaAs_wideband.Suspension.Silica.Alpha: 3.9e-07
Asharp_AlGaAs_wideband.Suspension.Silica.C: 772
Asharp_AlGaAs_wideband.Suspension.Silica.Dissdepth: 0.015
Asharp_AlGaAs_wideband.Suspension.Silica.K: 1.38
Asharp_AlGaAs_wideband.Suspension.Silica.Phi: 4.1e-10
Asharp_AlGaAs_wideband.Suspension.Silica.Rho: 2200
Asharp_AlGaAs_wideband.Suspension.Silica.Y: 7.2e+10
Asharp_AlGaAs_wideband.Suspension.Silica.dlnEdT: 0.000152
Asharp_AlGaAs_wideband.Suspension.Silicon.Alpha: 1e-10
Asharp_AlGaAs_wideband.Suspension.Silicon.C: 300
Asharp_AlGaAs_wideband.Suspension.Silicon.Dissdepth: 0.0015
Asharp_AlGaAs_wideband.Suspension.Silicon.K: 700
Asharp_AlGaAs_wideband.Suspension.Silicon.Phi: 2e-09
Asharp_AlGaAs_wideband.Suspension.Silicon.Rho: 2329
Asharp_AlGaAs_wideband.Suspension.Silicon.Y: 1.558e+11
Asharp_AlGaAs_wideband.Suspension.Silicon.dlnEdT: -2e-05
Asharp_AlGaAs_wideband.Suspension.Stage[0].Blade: nan
Asharp_AlGaAs_wideband.Suspension.Stage[0].BladeMaterial: Silica
Asharp_AlGaAs_wideband.Suspension.Stage[0].Dilution: nan
Asharp_AlGaAs_wideband.Suspension.Stage[0].K: nan
Asharp_AlGaAs_wideband.Suspension.Stage[0].Length: 0.6
Asharp_AlGaAs_wideband.Suspension.Stage[0].Mass: 104.4
Asharp_AlGaAs_wideband.Suspension.Stage[0].NWires: 4
Asharp_AlGaAs_wideband.Suspension.Stage[0].WireMaterial: Silica
Asharp_AlGaAs_wideband.Suspension.Stage[0].WireRadius: nan
Asharp_AlGaAs_wideband.Suspension.Stage[1].Blade: 0.0025
Asharp_AlGaAs_wideband.Suspension.Stage[1].BladeMaterial: MaragingSteel
Asharp_AlGaAs_wideband.Suspension.Stage[1].Dilution: nan
Asharp_AlGaAs_wideband.Suspension.Stage[1].K: 11600
Asharp_AlGaAs_wideband.Suspension.Stage[1].Length: 0.34
Asharp_AlGaAs_wideband.Suspension.Stage[1].Mass: 104.4
Asharp_AlGaAs_wideband.Suspension.Stage[1].NWires: 4
Asharp_AlGaAs_wideband.Suspension.Stage[1].WireMaterial: C70Steel
Asharp_AlGaAs_wideband.Suspension.Stage[1].WireRadius: 0.0005
Asharp_AlGaAs_wideband.Suspension.Stage[2].Blade: 0.003
Asharp_AlGaAs_wideband.Suspension.Stage[2].BladeMaterial: MaragingSteel
Asharp_AlGaAs_wideband.Suspension.Stage[2].Dilution: nan
Asharp_AlGaAs_wideband.Suspension.Stage[2].K: 19500
Asharp_AlGaAs_wideband.Suspension.Stage[2].Length: 0.34
Asharp_AlGaAs_wideband.Suspension.Stage[2].Mass: 87
Asharp_AlGaAs_wideband.Suspension.Stage[2].NWires: 4
Asharp_AlGaAs_wideband.Suspension.Stage[2].WireMaterial: C70Steel
Asharp_AlGaAs_wideband.Suspension.Stage[2].WireRadius: 0.0006
Asharp_AlGaAs_wideband.Suspension.Stage[3].Blade: 0.0035
Asharp_AlGaAs_wideband.Suspension.Stage[3].BladeMaterial: MaragingSteel
Asharp_AlGaAs_wideband.Suspension.Stage[3].Dilution: nan
Asharp_AlGaAs_wideband.Suspension.Stage[3].K: 13700
Asharp_AlGaAs_wideband.Suspension.Stage[3].Length: 0.34
Asharp_AlGaAs_wideband.Suspension.Stage[3].Mass: 123
Asharp_AlGaAs_wideband.Suspension.Stage[3].NWires: 4
Asharp_AlGaAs_wideband.Suspension.Stage[3].WireMaterial: C70Steel
Asharp_AlGaAs_wideband.Suspension.Stage[3].WireRadius: 0.0007
Asharp_AlGaAs_wideband.Suspension.SusPt_mrtHz: 1e-11
Asharp_AlGaAs_wideband.Suspension.Temp: 290
Asharp_AlGaAs_wideband.Suspension.TotalLength_m: 1.62
Asharp_AlGaAs_wideband.Suspension.TotalMass_kg: 418.8
Asharp_AlGaAs_wideband.Suspension.Type: Quad
Asharp_AlGaAs_wideband.TCS.SRCloss: 0
Asharp_AlGaAs_wideband.TCS.s_cc: 7.024
Asharp_AlGaAs_wideband.TCS.s_cs: 7.321
Asharp_AlGaAs_wideband.TCS.s_ss: 7.631
Asharp_AlGaAs_wideband.fsr_Hz: 37521
Asharp_AlGaAs_wideband.gETM: -1.0167
Asharp_AlGaAs_wideband.gITM: -0.69567
Asharp_AlGaAs_wideband.tms_Hz: 30693
Asharp_AlGaAs_wideband.wETM_m: 0.054983
Asharp_AlGaAs_wideband.wITM_m: 0.045482
Asharp_AlGaAs_600m_SEC.ArmPower_W: 1.5e+06
Asharp_AlGaAs_600m_SEC.Atmospheric.AdiabaticIndex: 1.4
Asharp_AlGaAs_600m_SEC.Atmospheric.AirDensity: 1.225
Asharp_AlGaAs_600m_SEC.Atmospheric.AirKinematicViscosity: 1.8e-05
Asharp_AlGaAs_600m_SEC.Atmospheric.AirPressure: 1.0132e+05
Asharp_AlGaAs_600m_SEC.Atmospheric.KolmEnergy1m: 1
Asharp_AlGaAs_600m_SEC.Atmospheric.SoundSpeed: 344
Asharp_AlGaAs_600m_SEC.Atmospheric.TempStructConst: 0.2
Asharp_AlGaAs_600m_SEC.Atmospheric.TempStructExp: 0.667
Asharp_AlGaAs_600m_SEC.Atmospheric.Temperature: 293
Asharp_AlGaAs_600m_SEC.Atmospheric.TurbOuterScale: 100
Asharp_AlGaAs_600m_SEC.Atmospheric.WindSpeed: 10
Asharp_AlGaAs_600m_SEC.Infrastructure.Length: 3995
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00016
Asharp_AlGaAs_600m_SEC.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2
Asharp_AlGaAs_600m_SEC.Infrastructure.Temp: 290
Asharp_AlGaAs_600m_SEC.Laser.ArmPower: 1.5e+06
Asharp_AlGaAs_600m_SEC.Laser.Wavelength: 1.064e-06
Asharp_AlGaAs_600m_SEC.LossBudget.FCpickoff: 0.01
Asharp_AlGaAs_600m_SEC.LossBudget.Faraday: 0.005
Asharp_AlGaAs_600m_SEC.LossBudget.OMCandPDs: 0.02
Asharp_AlGaAs_600m_SEC.LossBudget.OPO: 0.01
Asharp_AlGaAs_600m_SEC.LossBudget.OutputSteering: 0.01
Asharp_AlGaAs_600m_SEC.Materials.Coating.Alphahighn: 3.6e-06
Asharp_AlGaAs_600m_SEC.Materials.Coating.Alphalown: 5.1e-07
Asharp_AlGaAs_600m_SEC.Materials.Coating.Betahighn: 1.4e-05
Asharp_AlGaAs_600m_SEC.Materials.Coating.Betalown: 8e-06
Asharp_AlGaAs_600m_SEC.Materials.Coating.CVhighn: 2.1e+06
Asharp_AlGaAs_600m_SEC.Materials.Coating.CVlown: 1.6412e+06
Asharp_AlGaAs_600m_SEC.Materials.Coating.Indexhighn: 2.09
Asharp_AlGaAs_600m_SEC.Materials.Coating.Indexlown: 1.45
Asharp_AlGaAs_600m_SEC.Materials.Coating.Phihighn: 6.2e-06
Asharp_AlGaAs_600m_SEC.Materials.Coating.Phihighn_slope: 0
Asharp_AlGaAs_600m_SEC.Materials.Coating.Philown: 6.2e-06
Asharp_AlGaAs_600m_SEC.Materials.Coating.Philown_slope: 0
Asharp_AlGaAs_600m_SEC.Materials.Coating.Sigmahighn: 0.29
Asharp_AlGaAs_600m_SEC.Materials.Coating.Sigmalown: 0.19
Asharp_AlGaAs_600m_SEC.Materials.Coating.ThermalDiffusivityhighn: 33
Asharp_AlGaAs_600m_SEC.Materials.Coating.ThermalDiffusivitylown: 1.38
Asharp_AlGaAs_600m_SEC.Materials.Coating.Yhighn: 1.2e+11
Asharp_AlGaAs_600m_SEC.Materials.Coating.Ylown: 7e+10
Asharp_AlGaAs_600m_SEC.Materials.MassRadius: 0.225
Asharp_AlGaAs_600m_SEC.Materials.MassThickness: 0.3
Asharp_AlGaAs_600m_SEC.Materials.Substrate.Alphas: 5.2e-12
Asharp_AlGaAs_600m_SEC.Materials.Substrate.MassAlpha: 3.9e-07
Asharp_AlGaAs_600m_SEC.Materials.Substrate.MassCM: 739
Asharp_AlGaAs_600m_SEC.Materials.Substrate.MassDensity: 2200
Asharp_AlGaAs_600m_SEC.Materials.Substrate.MassKappa: 1.38
Asharp_AlGaAs_600m_SEC.Materials.Substrate.MechanicalLossExponent: 0.77
Asharp_AlGaAs_600m_SEC.Materials.Substrate.MirrorSigma: 0.167
Asharp_AlGaAs_600m_SEC.Materials.Substrate.MirrorY: 7.27e+10
Asharp_AlGaAs_600m_SEC.Materials.Substrate.RefractiveIndex: 1.45
Asharp_AlGaAs_600m_SEC.Materials.Substrate.Temp: 295
Asharp_AlGaAs_600m_SEC.Materials.Substrate.c2: 7.6e-12
Asharp_AlGaAs_600m_SEC.MaxDephaseFreq_Hz: 12.195
Asharp_AlGaAs_600m_SEC.MaxFundamentalDephase_rad: 0.086463
Asharp_AlGaAs_600m_SEC.MaxTotalDephase_rad: 0.087031
Asharp_AlGaAs_600m_SEC.ObsSqueezeHigh_dB: -10.064
Asharp_AlGaAs_600m_SEC.ObsSqueezeLow_dB: -10.193
Asharp_AlGaAs_600m_SEC.ObsSqzRefFreqHigh_Hz: 1000
Asharp_AlGaAs_600m_SEC.ObsSqzRefFreqLow_Hz: 200
Asharp_AlGaAs_600m_SEC.Optics.BSLoss: 0.0005
Asharp_AlGaAs_600m_SEC.Optics.Curvature.ETM: 2356
Asharp_AlGaAs_600m_SEC.Optics.Curvature.ITM: 1981
Asharp_AlGaAs_600m_SEC.Optics.ETM.CoatingThicknessCap: 0.5
Asharp_AlGaAs_600m_SEC.Optics.ETM.CoatingThicknessLown: 0.27
Asharp_AlGaAs_600m_SEC.Optics.ETM.Transmittance: 5e-06
Asharp_AlGaAs_600m_SEC.Optics.ITM.CoatingAbsorption: 5e-07
Asharp_AlGaAs_600m_SEC.Optics.ITM.CoatingThicknessCap: 0.5
Asharp_AlGaAs_600m_SEC.Optics.ITM.CoatingThicknessLown: 0.308
Asharp_AlGaAs_600m_SEC.Optics.ITM.Transmittance: 0.014
Asharp_AlGaAs_600m_SEC.Optics.Loss: 3.75e-05
Asharp_AlGaAs_600m_SEC.Optics.PRM.Transmittance: 0.03
Asharp_AlGaAs_600m_SEC.Optics.PhotoDetectorEfficiency: 0.965
Asharp_AlGaAs_600m_SEC.Optics.Quadrature.dc: 1.5708
Asharp_AlGaAs_600m_SEC.Optics.SRM.CavityLength: 655
Asharp_AlGaAs_600m_SEC.Optics.SRM.LengthRMS: 0
Asharp_AlGaAs_600m_SEC.Optics.SRM.SRCGouy_rad: 0.66323
Asharp_AlGaAs_600m_SEC.Optics.SRM.Transmittance: 0.03
Asharp_AlGaAs_600m_SEC.Optics.SRM.Tunephase: 0
Asharp_AlGaAs_600m_SEC.Optics.SubstrateAbsorption: 5e-05
Asharp_AlGaAs_600m_SEC.Optics.Type: SignalRecycled
Asharp_AlGaAs_600m_SEC.Optics.coupling: 1
Asharp_AlGaAs_600m_SEC.Optics.pcrit: 10
Asharp_AlGaAs_600m_SEC.RayleighSuppr_dB: 6.0206
Asharp_AlGaAs_600m_SEC.Seismic.Beta: 0.8
Asharp_AlGaAs_600m_SEC.Seismic.Gamma: 0.8
Asharp_AlGaAs_600m_SEC.Seismic.KneeFrequency: 10
Asharp_AlGaAs_600m_SEC.Seismic.LowFrequencyLevel: 1e-09
Asharp_AlGaAs_600m_SEC.Seismic.Omicron: 2
Asharp_AlGaAs_600m_SEC.Seismic.RayleighWaveSpeed: 250
Asharp_AlGaAs_600m_SEC.Seismic.Rho: 1800
Asharp_AlGaAs_600m_SEC.Seismic.Site: LHO
Asharp_AlGaAs_600m_SEC.Seismic.TestMassHeight: 1.5
Asharp_AlGaAs_600m_SEC.Seismic.pWaveLevel: 45
Asharp_AlGaAs_600m_SEC.Seismic.pWaveSpeed: 600
Asharp_AlGaAs_600m_SEC.Seismic.sWaveLevel: 45
Asharp_AlGaAs_600m_SEC.Seismic.sWaveSpeed: 300
Asharp_AlGaAs_600m_SEC.Squeezer.AmplitudedB: 18
Asharp_AlGaAs_600m_SEC.Squeezer.FilterCavity.L: 300
Asharp_AlGaAs_600m_SEC.Squeezer.FilterCavity.Lrms: 0
Asharp_AlGaAs_600m_SEC.Squeezer.FilterCavity.Lrt: 3e-05
Asharp_AlGaAs_600m_SEC.Squeezer.FilterCavity.Rot: 0
Asharp_AlGaAs_600m_SEC.Squeezer.FilterCavity.Te: 1e-06
Asharp_AlGaAs_600m_SEC.Squeezer.FilterCavity.Ti: 0.000288
Asharp_AlGaAs_600m_SEC.Squeezer.FilterCavity.fdetune: -11.38
Asharp_AlGaAs_600m_SEC.Squeezer.FilterCavity.linewidth_Hz: 12.437
Asharp_AlGaAs_600m_SEC.Squeezer.InjectionLoss: 0.04
Asharp_AlGaAs_600m_SEC.Squeezer.LOAngleRMS: 0.03
Asharp_AlGaAs_600m_SEC.Squeezer.SQZAngle: 0
Asharp_AlGaAs_600m_SEC.Squeezer.SQZAngleRMS: 0.01
Asharp_AlGaAs_600m_SEC.Squeezer.Type: Freq Dependent
Asharp_AlGaAs_600m_SEC.Suspension.BreakStress: 7.5e+08
Asharp_AlGaAs_600m_SEC.Suspension.C70Steel.Alpha: 1.2e-05
Asharp_AlGaAs_600m_SEC.Suspension.C70Steel.C: 486
Asharp_AlGaAs_600m_SEC.Suspension.C70Steel.K: 49
Asharp_AlGaAs_600m_SEC.Suspension.C70Steel.Phi: 0.0002
Asharp_AlGaAs_600m_SEC.Suspension.C70Steel.Rho: 7800
Asharp_AlGaAs_600m_SEC.Suspension.C70Steel.Y: 2.12e+11
Asharp_AlGaAs_600m_SEC.Suspension.C70Steel.dlnEdT: -0.00025
Asharp_AlGaAs_600m_SEC.Suspension.Fiber.EndLength: 0.045
Asharp_AlGaAs_600m_SEC.Suspension.Fiber.EndRadius: 0.00065
Asharp_AlGaAs_600m_SEC.Suspension.Fiber.Radius: 0.000226
Asharp_AlGaAs_600m_SEC.Suspension.FiberType: Tapered
Asharp_AlGaAs_600m_SEC.Suspension.MaragingSteel.Alpha: 1.1e-05
Asharp_AlGaAs_600m_SEC.Suspension.MaragingSteel.C: 460
Asharp_AlGaAs_600m_SEC.Suspension.MaragingSteel.K: 20
Asharp_AlGaAs_600m_SEC.Suspension.MaragingSteel.Phi: 0.0001
Asharp_AlGaAs_600m_SEC.Suspension.MaragingSteel.Rho: 7800
Asharp_AlGaAs_600m_SEC.Suspension.MaragingSteel.Y: 1.87e+11
Asharp_AlGaAs_600m_SEC.Suspension.MaragingSteel.dlnEdT: 0
Asharp_AlGaAs_600m_SEC.Suspension.Ribbon.Thickness: 0.000115
Asharp_AlGaAs_600m_SEC.Suspension.Ribbon.Width: 0.00115
Asharp_AlGaAs_600m_SEC.Suspension.Silica.Alpha: 3.9e-07
Asharp_AlGaAs_600m_SEC.Suspension.Silica.C: 772
Asharp_AlGaAs_600m_SEC.Suspension.Silica.Dissdepth: 0.015
Asharp_AlGaAs_600m_SEC.Suspension.Silica.K: 1.38
Asharp_AlGaAs_600m_SEC.Suspension.Silica.Phi: 4.1e-10
Asharp_AlGaAs_600m_SEC.Suspension.Silica.Rho: 2200
Asharp_AlGaAs_600m_SEC.Suspension.Silica.Y: 7.2e+10
Asharp_AlGaAs_600m_SEC.Suspension.Silica.dlnEdT: 0.000152
Asharp_AlGaAs_600m_SEC.Suspension.Silicon.Alpha: 1e-10
Asharp_AlGaAs_600m_SEC.Suspension.Silicon.C: 300
Asharp_AlGaAs_600m_SEC.Suspension.Silicon.Dissdepth: 0.0015
Asharp_AlGaAs_600m_SEC.Suspension.Silicon.K: 700
Asharp_AlGaAs_600m_SEC.Suspension.Silicon.Phi: 2e-09
Asharp_AlGaAs_600m_SEC.Suspension.Silicon.Rho: 2329
Asharp_AlGaAs_600m_SEC.Suspension.Silicon.Y: 1.558e+11
Asharp_AlGaAs_600m_SEC.Suspension.Silicon.dlnEdT: -2e-05
Asharp_AlGaAs_600m_SEC.Suspension.Stage[0].Blade: nan
Asharp_AlGaAs_600m_SEC.Suspension.Stage[0].BladeMaterial: Silica
Asharp_AlGaAs_600m_SEC.Suspension.Stage[0].Dilution: nan
Asharp_AlGaAs_600m_SEC.Suspension.Stage[0].K: nan
Asharp_AlGaAs_600m_SEC.Suspension.Stage[0].Length: 0.6
Asharp_AlGaAs_600m_SEC.Suspension.Stage[0].Mass: 104.4
Asharp_AlGaAs_600m_SEC.Suspension.Stage[0].NWires: 4
Asharp_AlGaAs_600m_SEC.Suspension.Stage[0].WireMaterial: Silica
Asharp_AlGaAs_600m_SEC.Suspension.Stage[0].WireRadius: nan
Asharp_AlGaAs_600m_SEC.Suspension.Stage[1].Blade: 0.0025
Asharp_AlGaAs_600m_SEC.Suspension.Stage[1].BladeMaterial: MaragingSteel
Asharp_AlGaAs_600m_SEC.Suspension.Stage[1].Dilution: nan
Asharp_AlGaAs_600m_SEC.Suspension.Stage[1].K: 11600
Asharp_AlGaAs_600m_SEC.Suspension.Stage[1].Length: 0.34
Asharp_AlGaAs_600m_SEC.Suspension.Stage[1].Mass: 104.4
Asharp_AlGaAs_600m_SEC.Suspension.Stage[1].NWires: 4
Asharp_AlGaAs_600m_SEC.Suspension.Stage[1].WireMaterial: C70Steel
Asharp_AlGaAs_600m_SEC.Suspension.Stage[1].WireRadius: 0.0005
Asharp_AlGaAs_600m_SEC.Suspension.Stage[2].Blade: 0.003
Asharp_AlGaAs_600m_SEC.Suspension.Stage[2].BladeMaterial: MaragingSteel
Asharp_AlGaAs_600m_SEC.Suspension.Stage[2].Dilution: nan
Asharp_AlGaAs_600m_SEC.Suspension.Stage[2].K: 19500
Asharp_AlGaAs_600m_SEC.Suspension.Stage[2].Length: 0.34
Asharp_AlGaAs_600m_SEC.Suspension.Stage[2].Mass: 87
Asharp_AlGaAs_600m_SEC.Suspension.Stage[2].NWires: 4
Asharp_AlGaAs_600m_SEC.Suspension.Stage[2].WireMaterial: C70Steel
Asharp_AlGaAs_600m_SEC.Suspension.Stage[2].WireRadius: 0.0006
Asharp_AlGaAs_600m_SEC.Suspension.Stage[3].Blade: 0.0035
Asharp_AlGaAs_600m_SEC.Suspension.Stage[3].BladeMaterial: MaragingSteel
Asharp_AlGaAs_600m_SEC.Suspension.Stage[3].Dilution: nan
Asharp_AlGaAs_600m_SEC.Suspension.Stage[3].K: 13700
Asharp_AlGaAs_600m_SEC.Suspension.Stage[3].Length: 0.34
Asharp_AlGaAs_600m_SEC.Suspension.Stage[3].Mass: 123
Asharp_AlGaAs_600m_SEC.Suspension.Stage[3].NWires: 4
Asharp_AlGaAs_600m_SEC.Suspension.Stage[3].WireMaterial: C70Steel
Asharp_AlGaAs_600m_SEC.Suspension.Stage[3].WireRadius: 0.0007
Asharp_AlGaAs_600m_SEC.Suspension.SusPt_mrtHz: 1e-11
Asharp_AlGaAs_600m_SEC.Suspension.Temp: 290
Asharp_AlGaAs_600m_SEC.Suspension.TotalLength_m: 1.62
Asharp_AlGaAs_600m_SEC.Suspension.TotalMass_kg: 418.8
Asharp_AlGaAs_600m_SEC.Suspension.Type: Quad
Asharp_AlGaAs_600m_SEC.TCS.SRCloss: 0
Asharp_AlGaAs_600m_SEC.TCS.s_cc: 7.024
Asharp_AlGaAs_600m_SEC.TCS.s_cs: 7.321
Asharp_AlGaAs_600m_SEC.TCS.s_ss: 7.631
Asharp_AlGaAs_600m_SEC.fsr_Hz: 37521
Asharp_AlGaAs_600m_SEC.gETM: -1.0167
Asharp_AlGaAs_600m_SEC.gITM: -0.69567
Asharp_AlGaAs_600m_SEC.tms_Hz: 30693
Asharp_AlGaAs_600m_SEC.wETM_m: 0.054983
Asharp_AlGaAs_600m_SEC.wITM_m: 0.045482
STO_Aplus.ArmPower_W: 1.5e+06
STO_Aplus.Atmospheric.AdiabaticIndex: 1.4
STO_Aplus.Atmospheric.AirDensity: 1.225
STO_Aplus.Atmospheric.AirKinematicViscosity: 1.8e-05
STO_Aplus.Atmospheric.AirPressure: 1.0132e+05
STO_Aplus.Atmospheric.KolmEnergy1m: 1
STO_Aplus.Atmospheric.SoundSpeed: 344
STO_Aplus.Atmospheric.TempStructConst: 0.2
STO_Aplus.Atmospheric.TempStructExp: 0.667
STO_Aplus.Atmospheric.Temperature: 293
STO_Aplus.Atmospheric.TurbOuterScale: 100
STO_Aplus.Atmospheric.WindSpeed: 10
STO_Aplus.Infrastructure.Length: 3995
STO_Aplus.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
STO_Aplus.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
STO_Aplus.Infrastructure.ResidualGas.H2.mass: 3.35e-27
STO_Aplus.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
STO_Aplus.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
STO_Aplus.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
STO_Aplus.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
STO_Aplus.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
STO_Aplus.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
STO_Aplus.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
STO_Aplus.Infrastructure.ResidualGas.N2.mass: 4.65e-26
STO_Aplus.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
STO_Aplus.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
STO_Aplus.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
STO_Aplus.Infrastructure.ResidualGas.O2.mass: 5.31e-26
STO_Aplus.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
STO_Aplus.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00233
STO_Aplus.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 3.12
STO_Aplus.Infrastructure.Temp: 290
STO_Aplus.Laser.ArmPower: 1.5e+06
STO_Aplus.Laser.Wavelength: 1.064e-06
STO_Aplus.LossBudget.FCpickoff: 0.01
STO_Aplus.LossBudget.Faraday: 0.005
STO_Aplus.LossBudget.OMCandPDs: 0.02
STO_Aplus.LossBudget.OPO: 0.01
STO_Aplus.LossBudget.OutputSteering: 0.01
STO_Aplus.Materials.Coating.Alphahighn: 3.6e-06
STO_Aplus.Materials.Coating.Alphalown: 5.1e-07
STO_Aplus.Materials.Coating.Betahighn: 1.4e-05
STO_Aplus.Materials.Coating.Betalown: 8e-06
STO_Aplus.Materials.Coating.CVhighn: 2.1e+06
STO_Aplus.Materials.Coating.CVlown: 1.6412e+06
STO_Aplus.Materials.Coating.Indexhighn: 2.09
STO_Aplus.Materials.Coating.Indexlown: 1.45
STO_Aplus.Materials.Coating.Phihighn: 9e-05
STO_Aplus.Materials.Coating.Phihighn_slope: 0.1
STO_Aplus.Materials.Coating.Philown: 1.25e-05
STO_Aplus.Materials.Coating.Philown_slope: 0
STO_Aplus.Materials.Coating.Sigmahighn: 0.29
STO_Aplus.Materials.Coating.Sigmalown: 0.19
STO_Aplus.Materials.Coating.ThermalDiffusivityhighn: 33
STO_Aplus.Materials.Coating.ThermalDiffusivitylown: 1.38
STO_Aplus.Materials.Coating.Yhighn: 1.2e+11
STO_Aplus.Materials.Coating.Ylown: 7e+10
STO_Aplus.Materials.MassRadius: 0.29
STO_Aplus.Materials.MassThickness: 0.34
STO_Aplus.Materials.Substrate.Alphas: 5.2e-12
STO_Aplus.Materials.Substrate.MassAlpha: 3.9e-07
STO_Aplus.Materials.Substrate.MassCM: 739
STO_Aplus.Materials.Substrate.MassDensity: 2200
STO_Aplus.Materials.Substrate.MassKappa: 1.38
STO_Aplus.Materials.Substrate.MechanicalLossExponent: 0.77
STO_Aplus.Materials.Substrate.MirrorSigma: 0.167
STO_Aplus.Materials.Substrate.MirrorY: 7.27e+10
STO_Aplus.Materials.Substrate.RefractiveIndex: 1.45
STO_Aplus.Materials.Substrate.Temp: 295
STO_Aplus.Materials.Substrate.c2: 7.6e-12
STO_Aplus.MaxDephaseFreq_Hz: 29.576
STO_Aplus.MaxFundamentalDephase_rad: 0.023469
STO_Aplus.MaxImpr4kmFCFreq_Hz: 17.16
STO_Aplus.MaxQuantumImpr4kmFC: 1.5791
STO_Aplus.MaxTotalDephase_rad: 0.037341
STO_Aplus.MaxTotalImpr4kmFC: 1.1211
STO_Aplus.ObsSqueezeHigh_dB: -9.8463
STO_Aplus.ObsSqueezeLow_dB: -9.3765
STO_Aplus.ObsSqzRefFreqHigh_Hz: 1000
STO_Aplus.ObsSqzRefFreqLow_Hz: 200
STO_Aplus.Optics.BSLoss: 0.0005
STO_Aplus.Optics.Curvature.ETM: 2245
STO_Aplus.Optics.Curvature.ITM: 1934
STO_Aplus.Optics.ETM.CoatingThicknessCap: 0.5
STO_Aplus.Optics.ETM.CoatingThicknessLown: 0.27
STO_Aplus.Optics.ETM.Transmittance: 5e-06
STO_Aplus.Optics.ITM.CoatingAbsorption: 5e-07
STO_Aplus.Optics.ITM.CoatingThicknessCap: 0.5
STO_Aplus.Optics.ITM.CoatingThicknessLown: 0.308
STO_Aplus.Optics.ITM.Transmittance: 0.014
STO_Aplus.Optics.Loss: 3.75e-05
STO_Aplus.Optics.MM_ARM_SRC: 0.02
STO_Aplus.Optics.MM_ARM_SRCphi: 0
STO_Aplus.Optics.MM_IFO_OMC: 0.005
STO_Aplus.Optics.MM_IFO_OMCphi: 0
STO_Aplus.Optics.PRM.Transmittance: 0.03
STO_Aplus.Optics.PhotoDetectorEfficiency: 0.965
STO_Aplus.Optics.Quadrature.dc: 1.5708
STO_Aplus.Optics.SRM.CavityLength: 55
STO_Aplus.Optics.SRM.LengthRMS: 1e-11
STO_Aplus.Optics.SRM.SRCGouy_rad: 0.66323
STO_Aplus.Optics.SRM.Transmittance: 0.325
STO_Aplus.Optics.SRM.Tunephase: 0
STO_Aplus.Optics.SubstrateAbsorption: 5e-05
STO_Aplus.Optics.Type: SignalRecycled
STO_Aplus.Optics.coupling: 1
STO_Aplus.Optics.pcrit: 10
STO_Aplus.RayleighSuppr_dB: 20
STO_Aplus.Seismic.Beta: 0.8
STO_Aplus.Seismic.Gamma: 0.8
STO_Aplus.Seismic.KneeFrequency: 10
STO_Aplus.Seismic.LowFrequencyLevel: 1e-09
STO_Aplus.Seismic.Omicron: 10
STO_Aplus.Seismic.PlatformMotion: 6D
STO_Aplus.Seismic.RayleighWaveSpeed: 250
STO_Aplus.Seismic.Rho: 1800
STO_Aplus.Seismic.Site: LHO
STO_Aplus.Seismic.TestMassHeight: 1.5
STO_Aplus.Seismic.pWaveLevel: 45
STO_Aplus.Seismic.pWaveSpeed: 600
STO_Aplus.Seismic.sWaveLevel: 45
STO_Aplus.Seismic.sWaveSpeed: 300
STO_Aplus.Squeezer.AmplitudedB: 18
STO_Aplus.Squeezer.FilterCavity.L: 300
STO_Aplus.Squeezer.FilterCavity.L_mm: 0.0025
STO_Aplus.Squeezer.FilterCavity.Lrms: 7e-13
STO_Aplus.Squeezer.FilterCavity.Lrt: 2e-05
STO_Aplus.Squeezer.FilterCavity.Rot: 0
STO_Aplus.Squeezer.FilterCavity.Te: 1e-06
STO_Aplus.Squeezer.FilterCavity.Ti: 0.000729
STO_Aplus.Squeezer.FilterCavity.fdetune: -28.92
STO_Aplus.Squeezer.FilterCavity.linewidth_Hz: 29.785
STO_Aplus.Squeezer.InjectionLoss: 0.04
STO_Aplus.Squeezer.LOAngleRMS: 0.03
STO_Aplus.Squeezer.MM_SQZ_OMC: 0.005
STO_Aplus.Squeezer.MM_SQZ_OMCphi: 0
STO_Aplus.Squeezer.SQZAngle: 0
STO_Aplus.Squeezer.SQZAngleRMS: 0.01
STO_Aplus.Squeezer.Type: Freq Dependent
STO_Aplus.Suspension.BreakStress: 7.5e+08
STO_Aplus.Suspension.C70Steel.Alpha: 1.2e-05
STO_Aplus.Suspension.C70Steel.C: 486
STO_Aplus.Suspension.C70Steel.K: 49
STO_Aplus.Suspension.C70Steel.Phi: 0.0002
STO_Aplus.Suspension.C70Steel.Rho: 7800
STO_Aplus.Suspension.C70Steel.Y: 2.12e+11
STO_Aplus.Suspension.C70Steel.dlnEdT: -0.00025
STO_Aplus.Suspension.Fiber.EndLength: 0.045
STO_Aplus.Suspension.Fiber.EndRadius: 0.000919
STO_Aplus.Suspension.Fiber.Radius: 0.000361
STO_Aplus.Suspension.FiberType: Tapered
STO_Aplus.Suspension.MaragingSteel.Alpha: 1.1e-05
STO_Aplus.Suspension.MaragingSteel.C: 460
STO_Aplus.Suspension.MaragingSteel.K: 20
STO_Aplus.Suspension.MaragingSteel.Phi: 0.0001
STO_Aplus.Suspension.MaragingSteel.Rho: 7800
STO_Aplus.Suspension.MaragingSteel.Y: 1.87e+11
STO_Aplus.Suspension.MaragingSteel.dlnEdT: 0
STO_Aplus.Suspension.Ribbon.Thickness: 0.000115
STO_Aplus.Suspension.Ribbon.Width: 0.00115
STO_Aplus.Suspension.Silica.Alpha: 3.9e-07
STO_Aplus.Suspension.Silica.C: 772
STO_Aplus.Suspension.Silica.Dissdepth: 0.015
STO_Aplus.Suspension.Silica.K: 1.38
STO_Aplus.Suspension.Silica.Phi: 4.1e-10
STO_Aplus.Suspension.Silica.Rho: 2200
STO_Aplus.Suspension.Silica.Y: 7.2e+10
STO_Aplus.Suspension.Silica.dlnEdT: 0.000152
STO_Aplus.Suspension.Silicon.Alpha: 1e-10
STO_Aplus.Suspension.Silicon.C: 300
STO_Aplus.Suspension.Silicon.Dissdepth: 0.0015
STO_Aplus.Suspension.Silicon.K: 700
STO_Aplus.Suspension.Silicon.Phi: 2e-09
STO_Aplus.Suspension.Silicon.Rho: 2329
STO_Aplus.Suspension.Silicon.Y: 1.558e+11
STO_Aplus.Suspension.Silicon.dlnEdT: -2e-05
STO_Aplus.Suspension.Stage[0].Blade: 0.00371
STO_Aplus.Suspension.Stage[0].BladeMaterial: Silica
STO_Aplus.Suspension.Stage[0].Dilution: nan
STO_Aplus.Suspension.Stage[0].K: 16700
STO_Aplus.Suspension.Stage[0].Length: 0.8
STO_Aplus.Suspension.Stage[0].Mass: 200
STO_Aplus.Suspension.Stage[0].NWires: 4
STO_Aplus.Suspension.Stage[0].WireMaterial: Silica
STO_Aplus.Suspension.Stage[0].WireRadius: nan
STO_Aplus.Suspension.Stage[1].Blade: 0.00944
STO_Aplus.Suspension.Stage[1].BladeMaterial: MaragingSteel
STO_Aplus.Suspension.Stage[1].Dilution: nan
STO_Aplus.Suspension.Stage[1].K: 34900
STO_Aplus.Suspension.Stage[1].Length: 0.345
STO_Aplus.Suspension.Stage[1].Mass: 200
STO_Aplus.Suspension.Stage[1].NWires: 4
STO_Aplus.Suspension.Stage[1].WireMaterial: C70Steel
STO_Aplus.Suspension.Stage[1].WireRadius: 0.000668
STO_Aplus.Suspension.Stage[2].Blade: 0.00982
STO_Aplus.Suspension.Stage[2].BladeMaterial: MaragingSteel
STO_Aplus.Suspension.Stage[2].Dilution: nan
STO_Aplus.Suspension.Stage[2].K: 22400
STO_Aplus.Suspension.Stage[2].Length: 0.345
STO_Aplus.Suspension.Stage[2].Mass: 60
STO_Aplus.Suspension.Stage[2].NWires: 4
STO_Aplus.Suspension.Stage[2].WireMaterial: C70Steel
STO_Aplus.Suspension.Stage[2].WireRadius: 0.000716
STO_Aplus.Suspension.Stage[3].Blade: 0.00884
STO_Aplus.Suspension.Stage[3].BladeMaterial: MaragingSteel
STO_Aplus.Suspension.Stage[3].Dilution: nan
STO_Aplus.Suspension.Stage[3].K: 17500
STO_Aplus.Suspension.Stage[3].Length: 0.152
STO_Aplus.Suspension.Stage[3].Mass: 60
STO_Aplus.Suspension.Stage[3].NWires: 2
STO_Aplus.Suspension.Stage[3].WireMaterial: C70Steel
STO_Aplus.Suspension.Stage[3].WireRadius: 0.001077
STO_Aplus.Suspension.SusPt_mrtHz: 1e-13
STO_Aplus.Suspension.Temp: 290
STO_Aplus.Suspension.TotalLength_m: 1.642
STO_Aplus.Suspension.TotalMass_kg: 520
STO_Aplus.Suspension.Type: Quad
STO_Aplus.TCS.SRCloss: 0
STO_Aplus.TCS.s_cc: 7.024
STO_Aplus.TCS.s_cs: 7.321
STO_Aplus.TCS.s_ss: 7.631
STO_Aplus.fsr_Hz: 37521
STO_Aplus.gETM: -1.0657
STO_Aplus.gITM: -0.77951
STO_Aplus.tms_Hz: 32456
STO_Aplus.wETM_m: 0.062007
STO_Aplus.wITM_m: 0.053032
STO_Aplus_4kmFC.ArmPower_W: 1.5e+06
STO_Aplus_4kmFC.Atmospheric.AdiabaticIndex: 1.4
STO_Aplus_4kmFC.Atmospheric.AirDensity: 1.225
STO_Aplus_4kmFC.Atmospheric.AirKinematicViscosity: 1.8e-05
STO_Aplus_4kmFC.Atmospheric.AirPressure: 1.0132e+05
STO_Aplus_4kmFC.Atmospheric.KolmEnergy1m: 1
STO_Aplus_4kmFC.Atmospheric.SoundSpeed: 344
STO_Aplus_4kmFC.Atmospheric.TempStructConst: 0.2
STO_Aplus_4kmFC.Atmospheric.TempStructExp: 0.667
STO_Aplus_4kmFC.Atmospheric.Temperature: 293
STO_Aplus_4kmFC.Atmospheric.TurbOuterScale: 100
STO_Aplus_4kmFC.Atmospheric.WindSpeed: 10
STO_Aplus_4kmFC.Infrastructure.Length: 3995
STO_Aplus_4kmFC.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
STO_Aplus_4kmFC.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
STO_Aplus_4kmFC.Infrastructure.ResidualGas.H2.mass: 3.35e-27
STO_Aplus_4kmFC.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
STO_Aplus_4kmFC.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
STO_Aplus_4kmFC.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
STO_Aplus_4kmFC.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
STO_Aplus_4kmFC.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
STO_Aplus_4kmFC.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
STO_Aplus_4kmFC.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
STO_Aplus_4kmFC.Infrastructure.ResidualGas.N2.mass: 4.65e-26
STO_Aplus_4kmFC.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
STO_Aplus_4kmFC.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
STO_Aplus_4kmFC.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
STO_Aplus_4kmFC.Infrastructure.ResidualGas.O2.mass: 5.31e-26
STO_Aplus_4kmFC.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
STO_Aplus_4kmFC.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00233
STO_Aplus_4kmFC.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 3.12
STO_Aplus_4kmFC.Infrastructure.Temp: 290
STO_Aplus_4kmFC.Laser.ArmPower: 1.5e+06
STO_Aplus_4kmFC.Laser.Wavelength: 1.064e-06
STO_Aplus_4kmFC.LossBudget.FCpickoff: 0.01
STO_Aplus_4kmFC.LossBudget.Faraday: 0.005
STO_Aplus_4kmFC.LossBudget.OMCandPDs: 0.02
STO_Aplus_4kmFC.LossBudget.OPO: 0.01
STO_Aplus_4kmFC.LossBudget.OutputSteering: 0.01
STO_Aplus_4kmFC.Materials.Coating.Alphahighn: 3.6e-06
STO_Aplus_4kmFC.Materials.Coating.Alphalown: 5.1e-07
STO_Aplus_4kmFC.Materials.Coating.Betahighn: 1.4e-05
STO_Aplus_4kmFC.Materials.Coating.Betalown: 8e-06
STO_Aplus_4kmFC.Materials.Coating.CVhighn: 2.1e+06
STO_Aplus_4kmFC.Materials.Coating.CVlown: 1.6412e+06
STO_Aplus_4kmFC.Materials.Coating.Indexhighn: 2.09
STO_Aplus_4kmFC.Materials.Coating.Indexlown: 1.45
STO_Aplus_4kmFC.Materials.Coating.Phihighn: 9e-05
STO_Aplus_4kmFC.Materials.Coating.Phihighn_slope: 0.1
STO_Aplus_4kmFC.Materials.Coating.Philown: 1.25e-05
STO_Aplus_4kmFC.Materials.Coating.Philown_slope: 0
STO_Aplus_4kmFC.Materials.Coating.Sigmahighn: 0.29
STO_Aplus_4kmFC.Materials.Coating.Sigmalown: 0.19
STO_Aplus_4kmFC.Materials.Coating.ThermalDiffusivityhighn: 33
STO_Aplus_4kmFC.Materials.Coating.ThermalDiffusivitylown: 1.38
STO_Aplus_4kmFC.Materials.Coating.Yhighn: 1.2e+11
STO_Aplus_4kmFC.Materials.Coating.Ylown: 7e+10
STO_Aplus_4kmFC.Materials.MassRadius: 0.29
STO_Aplus_4kmFC.Materials.MassThickness: 0.34
STO_Aplus_4kmFC.Materials.Substrate.Alphas: 5.2e-12
STO_Aplus_4kmFC.Materials.Substrate.MassAlpha: 3.9e-07
STO_Aplus_4kmFC.Materials.Substrate.MassCM: 739
STO_Aplus_4kmFC.Materials.Substrate.MassDensity: 2200
STO_Aplus_4kmFC.Materials.Substrate.MassKappa: 1.38
STO_Aplus_4kmFC.Materials.Substrate.MechanicalLossExponent: 0.77
STO_Aplus_4kmFC.Materials.Substrate.MirrorSigma: 0.167
STO_Aplus_4kmFC.Materials.Substrate.MirrorY: 7.27e+10
STO_Aplus_4kmFC.Materials.Substrate.RefractiveIndex: 1.45
STO_Aplus_4kmFC.Materials.Substrate.Temp: 295
STO_Aplus_4kmFC.Materials.Substrate.c2: 7.6e-12
STO_Aplus_4kmFC.MaxDephaseFreq_Hz: 31.842
STO_Aplus_4kmFC.MaxFundamentalDephase_rad: 0.0017833
STO_Aplus_4kmFC.MaxTotalDephase_rad: 0.010158
STO_Aplus_4kmFC.ObsSqueezeHigh_dB: -10.065
STO_Aplus_4kmFC.ObsSqueezeLow_dB: -9.9849
STO_Aplus_4kmFC.ObsSqzRefFreqHigh_Hz: 1000
STO_Aplus_4kmFC.ObsSqzRefFreqLow_Hz: 200
STO_Aplus_4kmFC.Optics.BSLoss: 0.0005
STO_Aplus_4kmFC.Optics.Curvature.ETM: 2245
STO_Aplus_4kmFC.Optics.Curvature.ITM: 1934
STO_Aplus_4kmFC.Optics.ETM.CoatingThicknessCap: 0.5
STO_Aplus_4kmFC.Optics.ETM.CoatingThicknessLown: 0.27
STO_Aplus_4kmFC.Optics.ETM.Transmittance: 5e-06
STO_Aplus_4kmFC.Optics.ITM.CoatingAbsorption: 5e-07
STO_Aplus_4kmFC.Optics.ITM.CoatingThicknessCap: 0.5
STO_Aplus_4kmFC.Optics.ITM.CoatingThicknessLown: 0.308
STO_Aplus_4kmFC.Optics.ITM.Transmittance: 0.014
STO_Aplus_4kmFC.Optics.Loss: 3.75e-05
STO_Aplus_4kmFC.Optics.PRM.Transmittance: 0.03
STO_Aplus_4kmFC.Optics.PhotoDetectorEfficiency: 0.965
STO_Aplus_4kmFC.Optics.Quadrature.dc: 1.5708
STO_Aplus_4kmFC.Optics.SRM.CavityLength: 55
STO_Aplus_4kmFC.Optics.SRM.LengthRMS: 0
STO_Aplus_4kmFC.Optics.SRM.SRCGouy_rad: 0.66323
STO_Aplus_4kmFC.Optics.SRM.Transmittance: 0.325
STO_Aplus_4kmFC.Optics.SRM.Tunephase: 0
STO_Aplus_4kmFC.Optics.SubstrateAbsorption: 5e-05
STO_Aplus_4kmFC.Optics.Type: SignalRecycled
STO_Aplus_4kmFC.Optics.coupling: 1
STO_Aplus_4kmFC.Optics.pcrit: 10
STO_Aplus_4kmFC.RayleighSuppr_dB: 20
STO_Aplus_4kmFC.Seismic.Beta: 0.8
STO_Aplus_4kmFC.Seismic.Gamma: 0.8
STO_Aplus_4kmFC.Seismic.KneeFrequency: 10
STO_Aplus_4kmFC.Seismic.LowFrequencyLevel: 1e-09
STO_Aplus_4kmFC.Seismic.Omicron: 10
STO_Aplus_4kmFC.Seismic.PlatformMotion: 6D
STO_Aplus_4kmFC.Seismic.RayleighWaveSpeed: 250
STO_Aplus_4kmFC.Seismic.Rho: 1800
STO_Aplus_4kmFC.Seismic.Site: LHO
STO_Aplus_4kmFC.Seismic.TestMassHeight: 1.5
STO_Aplus_4kmFC.Seismic.pWaveLevel: 45
STO_Aplus_4kmFC.Seismic.pWaveSpeed: 600
STO_Aplus_4kmFC.Seismic.sWaveLevel: 45
STO_Aplus_4kmFC.Seismic.sWaveSpeed: 300
STO_Aplus_4kmFC.Squeezer.AmplitudedB: 18
STO_Aplus_4kmFC.Squeezer.FilterCavity.L: 4000
STO_Aplus_4kmFC.Squeezer.FilterCavity.Lrms: 0
STO_Aplus_4kmFC.Squeezer.FilterCavity.Lrt: 2e-05
STO_Aplus_4kmFC.Squeezer.FilterCavity.Rot: 0
STO_Aplus_4kmFC.Squeezer.FilterCavity.Te: 1e-06
STO_Aplus_4kmFC.Squeezer.FilterCavity.Ti: 0.00971
STO_Aplus_4kmFC.Squeezer.FilterCavity.fdetune: -28.94
STO_Aplus_4kmFC.Squeezer.FilterCavity.linewidth_Hz: 29.007
STO_Aplus_4kmFC.Squeezer.InjectionLoss: 0.04
STO_Aplus_4kmFC.Squeezer.LOAngleRMS: 0.03
STO_Aplus_4kmFC.Squeezer.SQZAngle: 0
STO_Aplus_4kmFC.Squeezer.SQZAngleRMS: 0.01
STO_Aplus_4kmFC.Squeezer.Type: Freq Dependent
STO_Aplus_4kmFC.Suspension.BreakStress: 7.5e+08
STO_Aplus_4kmFC.Suspension.C70Steel.Alpha: 1.2e-05
STO_Aplus_4kmFC.Suspension.C70Steel.C: 486
STO_Aplus_4kmFC.Suspension.C70Steel.K: 49
STO_Aplus_4kmFC.Suspension.C70Steel.Phi: 0.0002
STO_Aplus_4kmFC.Suspension.C70Steel.Rho: 7800
STO_Aplus_4kmFC.Suspension.C70Steel.Y: 2.12e+11
STO_Aplus_4kmFC.Suspension.C70Steel.dlnEdT: -0.00025
STO_Aplus_4kmFC.Suspension.Fiber.EndLength: 0.045
STO_Aplus_4kmFC.Suspension.Fiber.EndRadius: 0.000919
STO_Aplus_4kmFC.Suspension.Fiber.Radius: 0.000361
STO_Aplus_4kmFC.Suspension.FiberType: Tapered
STO_Aplus_4kmFC.Suspension.MaragingSteel.Alpha: 1.1e-05
STO_Aplus_4kmFC.Suspension.MaragingSteel.C: 460
STO_Aplus_4kmFC.Suspension.MaragingSteel.K: 20
STO_Aplus_4kmFC.Suspension.MaragingSteel.Phi: 0.0001
STO_Aplus_4kmFC.Suspension.MaragingSteel.Rho: 7800
STO_Aplus_4kmFC.Suspension.MaragingSteel.Y: 1.87e+11
STO_Aplus_4kmFC.Suspension.MaragingSteel.dlnEdT: 0
STO_Aplus_4kmFC.Suspension.Ribbon.Thickness: 0.000115
STO_Aplus_4kmFC.Suspension.Ribbon.Width: 0.00115
STO_Aplus_4kmFC.Suspension.Silica.Alpha: 3.9e-07
STO_Aplus_4kmFC.Suspension.Silica.C: 772
STO_Aplus_4kmFC.Suspension.Silica.Dissdepth: 0.015
STO_Aplus_4kmFC.Suspension.Silica.K: 1.38
STO_Aplus_4kmFC.Suspension.Silica.Phi: 4.1e-10
STO_Aplus_4kmFC.Suspension.Silica.Rho: 2200
STO_Aplus_4kmFC.Suspension.Silica.Y: 7.2e+10
STO_Aplus_4kmFC.Suspension.Silica.dlnEdT: 0.000152
STO_Aplus_4kmFC.Suspension.Silicon.Alpha: 1e-10
STO_Aplus_4kmFC.Suspension.Silicon.C: 300
STO_Aplus_4kmFC.Suspension.Silicon.Dissdepth: 0.0015
STO_Aplus_4kmFC.Suspension.Silicon.K: 700
STO_Aplus_4kmFC.Suspension.Silicon.Phi: 2e-09
STO_Aplus_4kmFC.Suspension.Silicon.Rho: 2329
STO_Aplus_4kmFC.Suspension.Silicon.Y: 1.558e+11
STO_Aplus_4kmFC.Suspension.Silicon.dlnEdT: -2e-05
STO_Aplus_4kmFC.Suspension.Stage[0].Blade: 0.00371
STO_Aplus_4kmFC.Suspension.Stage[0].BladeMaterial: Silica
STO_Aplus_4kmFC.Suspension.Stage[0].Dilution: nan
STO_Aplus_4kmFC.Suspension.Stage[0].K: 16700
STO_Aplus_4kmFC.Suspension.Stage[0].Length: 0.8
STO_Aplus_4kmFC.Suspension.Stage[0].Mass: 200
STO_Aplus_4kmFC.Suspension.Stage[0].NWires: 4
STO_Aplus_4kmFC.Suspension.Stage[0].WireMaterial: Silica
STO_Aplus_4kmFC.Suspension.Stage[0].WireRadius: nan
STO_Aplus_4kmFC.Suspension.Stage[1].Blade: 0.00944
STO_Aplus_4kmFC.Suspension.Stage[1].BladeMaterial: MaragingSteel
STO_Aplus_4kmFC.Suspension.Stage[1].Dilution: nan
STO_Aplus_4kmFC.Suspension.Stage[1].K: 34900
STO_Aplus_4kmFC.Suspension.Stage[1].Length: 0.345
STO_Aplus_4kmFC.Suspension.Stage[1].Mass: 200
STO_Aplus_4kmFC.Suspension.Stage[1].NWires: 4
STO_Aplus_4kmFC.Suspension.Stage[1].WireMaterial: C70Steel
STO_Aplus_4kmFC.Suspension.Stage[1].WireRadius: 0.000668
STO_Aplus_4kmFC.Suspension.Stage[2].Blade: 0.00982
STO_Aplus_4kmFC.Suspension.Stage[2].BladeMaterial: MaragingSteel
STO_Aplus_4kmFC.Suspension.Stage[2].Dilution: nan
STO_Aplus_4kmFC.Suspension.Stage[2].K: 22400
STO_Aplus_4kmFC.Suspension.Stage[2].Length: 0.345
STO_Aplus_4kmFC.Suspension.Stage[2].Mass: 60
STO_Aplus_4kmFC.Suspension.Stage[2].NWires: 4
STO_Aplus_4kmFC.Suspension.Stage[2].WireMaterial: C70Steel
STO_Aplus_4kmFC.Suspension.Stage[2].WireRadius: 0.000716
STO_Aplus_4kmFC.Suspension.Stage[3].Blade: 0.00884
STO_Aplus_4kmFC.Suspension.Stage[3].BladeMaterial: MaragingSteel
STO_Aplus_4kmFC.Suspension.Stage[3].Dilution: nan
STO_Aplus_4kmFC.Suspension.Stage[3].K: 17500
STO_Aplus_4kmFC.Suspension.Stage[3].Length: 0.152
STO_Aplus_4kmFC.Suspension.Stage[3].Mass: 60
STO_Aplus_4kmFC.Suspension.Stage[3].NWires: 2
STO_Aplus_4kmFC.Suspension.Stage[3].WireMaterial: C70Steel
STO_Aplus_4kmFC.Suspension.Stage[3].WireRadius: 0.001077
STO_Aplus_4kmFC.Suspension.SusPt_mrtHz: 1e-13
STO_Aplus_4kmFC.Suspension.Temp: 290
STO_Aplus_4kmFC.Suspension.TotalLength_m: 1.642
STO_Aplus_4kmFC.Suspension.TotalMass_kg: 520
STO_Aplus_4kmFC.Suspension.Type: Quad
STO_Aplus_4kmFC.TCS.SRCloss: 0
STO_Aplus_4kmFC.TCS.s_cc: 7.024
STO_Aplus_4kmFC.TCS.s_cs: 7.321
STO_Aplus_4kmFC.TCS.s_ss: 7.631
STO_Aplus_4kmFC.fsr_Hz: 37521
STO_Aplus_4kmFC.gETM: -1.0657
STO_Aplus_4kmFC.gITM: -0.77951
STO_Aplus_4kmFC.tms_Hz: 32456
STO_Aplus_4kmFC.wETM_m: 0.062007
STO_Aplus_4kmFC.wITM_m: 0.053032
STO_AlGaAs.ArmPower_W: 1.5e+06
STO_AlGaAs.Atmospheric.AdiabaticIndex: 1.4
STO_AlGaAs.Atmospheric.AirDensity: 1.225
STO_AlGaAs.Atmospheric.AirKinematicViscosity: 1.8e-05
STO_AlGaAs.Atmospheric.AirPressure: 1.0132e+05
STO_AlGaAs.Atmospheric.KolmEnergy1m: 1
STO_AlGaAs.Atmospheric.SoundSpeed: 344
STO_AlGaAs.Atmospheric.TempStructConst: 0.2
STO_AlGaAs.Atmospheric.TempStructExp: 0.667
STO_AlGaAs.Atmospheric.Temperature: 293
STO_AlGaAs.Atmospheric.TurbOuterScale: 100
STO_AlGaAs.Atmospheric.WindSpeed: 10
STO_AlGaAs.Infrastructure.Length: 3995
STO_AlGaAs.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
STO_AlGaAs.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
STO_AlGaAs.Infrastructure.ResidualGas.H2.mass: 3.35e-27
STO_AlGaAs.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
STO_AlGaAs.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
STO_AlGaAs.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
STO_AlGaAs.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
STO_AlGaAs.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
STO_AlGaAs.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
STO_AlGaAs.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
STO_AlGaAs.Infrastructure.ResidualGas.N2.mass: 4.65e-26
STO_AlGaAs.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
STO_AlGaAs.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
STO_AlGaAs.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
STO_AlGaAs.Infrastructure.ResidualGas.O2.mass: 5.31e-26
STO_AlGaAs.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
STO_AlGaAs.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00233
STO_AlGaAs.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 3.12
STO_AlGaAs.Infrastructure.Temp: 290
STO_AlGaAs.Laser.ArmPower: 1.5e+06
STO_AlGaAs.Laser.Wavelength: 1.064e-06
STO_AlGaAs.LossBudget.FCpickoff: 0.01
STO_AlGaAs.LossBudget.Faraday: 0.005
STO_AlGaAs.LossBudget.OMCandPDs: 0.02
STO_AlGaAs.LossBudget.OPO: 0.01
STO_AlGaAs.LossBudget.OutputSteering: 0.01
STO_AlGaAs.Materials.Coating.Alphahighn: 3.6e-06
STO_AlGaAs.Materials.Coating.Alphalown: 5.1e-07
STO_AlGaAs.Materials.Coating.Betahighn: 1.4e-05
STO_AlGaAs.Materials.Coating.Betalown: 8e-06
STO_AlGaAs.Materials.Coating.CVhighn: 2.1e+06
STO_AlGaAs.Materials.Coating.CVlown: 1.6412e+06
STO_AlGaAs.Materials.Coating.Indexhighn: 2.09
STO_AlGaAs.Materials.Coating.Indexlown: 1.45
STO_AlGaAs.Materials.Coating.Phihighn: 6.2e-06
STO_AlGaAs.Materials.Coating.Phihighn_slope: 0
STO_AlGaAs.Materials.Coating.Philown: 6.2e-06
STO_AlGaAs.Materials.Coating.Philown_slope: 0
STO_AlGaAs.Materials.Coating.Sigmahighn: 0.29
STO_AlGaAs.Materials.Coating.Sigmalown: 0.19
STO_AlGaAs.Materials.Coating.ThermalDiffusivityhighn: 33
STO_AlGaAs.Materials.Coating.ThermalDiffusivitylown: 1.38
STO_AlGaAs.Materials.Coating.Yhighn: 1.2e+11
STO_AlGaAs.Materials.Coating.Ylown: 7e+10
STO_AlGaAs.Materials.MassRadius: 0.29
STO_AlGaAs.Materials.MassThickness: 0.34
STO_AlGaAs.Materials.Substrate.Alphas: 5.2e-12
STO_AlGaAs.Materials.Substrate.MassAlpha: 3.9e-07
STO_AlGaAs.Materials.Substrate.MassCM: 739
STO_AlGaAs.Materials.Substrate.MassDensity: 2200
STO_AlGaAs.Materials.Substrate.MassKappa: 1.38
STO_AlGaAs.Materials.Substrate.MechanicalLossExponent: 0.77
STO_AlGaAs.Materials.Substrate.MirrorSigma: 0.167
STO_AlGaAs.Materials.Substrate.MirrorY: 7.27e+10
STO_AlGaAs.Materials.Substrate.RefractiveIndex: 1.45
STO_AlGaAs.Materials.Substrate.Temp: 295
STO_AlGaAs.Materials.Substrate.c2: 7.6e-12
STO_AlGaAs.MaxDephaseFreq_Hz: 29.576
STO_AlGaAs.MaxFundamentalDephase_rad: 0.023479
STO_AlGaAs.MaxImpr4kmFCFreq_Hz: 21.386
STO_AlGaAs.MaxQuantumImpr4kmFC: 1.5795
STO_AlGaAs.MaxTotalDephase_rad: 0.037348
STO_AlGaAs.MaxTotalImpr4kmFC: 1.1841
STO_AlGaAs.ObsSqueezeHigh_dB: -9.8446
STO_AlGaAs.ObsSqueezeLow_dB: -9.3692
STO_AlGaAs.ObsSqzRefFreqHigh_Hz: 1000
STO_AlGaAs.ObsSqzRefFreqLow_Hz: 200
STO_AlGaAs.Optics.BSLoss: 0.0005
STO_AlGaAs.Optics.Curvature.ETM: 2356
STO_AlGaAs.Optics.Curvature.ITM: 1981
STO_AlGaAs.Optics.ETM.CoatingThicknessCap: 0.5
STO_AlGaAs.Optics.ETM.CoatingThicknessLown: 0.27
STO_AlGaAs.Optics.ETM.Transmittance: 5e-06
STO_AlGaAs.Optics.ITM.CoatingAbsorption: 5e-07
STO_AlGaAs.Optics.ITM.CoatingThicknessCap: 0.5
STO_AlGaAs.Optics.ITM.CoatingThicknessLown: 0.308
STO_AlGaAs.Optics.ITM.Transmittance: 0.014
STO_AlGaAs.Optics.Loss: 3.75e-05
STO_AlGaAs.Optics.MM_ARM_SRC: 0.02
STO_AlGaAs.Optics.MM_ARM_SRCphi: 0
STO_AlGaAs.Optics.MM_IFO_OMC: 0.005
STO_AlGaAs.Optics.MM_IFO_OMCphi: 0
STO_AlGaAs.Optics.PRM.Transmittance: 0.03
STO_AlGaAs.Optics.PhotoDetectorEfficiency: 0.965
STO_AlGaAs.Optics.Quadrature.dc: 1.5708
STO_AlGaAs.Optics.SRM.CavityLength: 55
STO_AlGaAs.Optics.SRM.LengthRMS: 1e-11
STO_AlGaAs.Optics.SRM.SRCGouy_rad: 0.66323
STO_AlGaAs.Optics.SRM.Transmittance: 0.325
STO_AlGaAs.Optics.SRM.Tunephase: 0
STO_AlGaAs.Optics.SubstrateAbsorption: 5e-05
STO_AlGaAs.Optics.Type: SignalRecycled
STO_AlGaAs.Optics.coupling: 1
STO_AlGaAs.Optics.pcrit: 10
STO_AlGaAs.RayleighSuppr_dB: 20
STO_AlGaAs.Seismic.Beta: 0.8
STO_AlGaAs.Seismic.Gamma: 0.8
STO_AlGaAs.Seismic.KneeFrequency: 10
STO_AlGaAs.Seismic.LowFrequencyLevel: 1e-09
STO_AlGaAs.Seismic.Omicron: 10
STO_AlGaAs.Seismic.PlatformMotion: 6D
STO_AlGaAs.Seismic.RayleighWaveSpeed: 250
STO_AlGaAs.Seismic.Rho: 1800
STO_AlGaAs.Seismic.Site: LHO
STO_AlGaAs.Seismic.TestMassHeight: 1.5
STO_AlGaAs.Seismic.pWaveLevel: 45
STO_AlGaAs.Seismic.pWaveSpeed: 600
STO_AlGaAs.Seismic.sWaveLevel: 45
STO_AlGaAs.Seismic.sWaveSpeed: 300
STO_AlGaAs.Squeezer.AmplitudedB: 18
STO_AlGaAs.Squeezer.FilterCavity.L: 300
STO_AlGaAs.Squeezer.FilterCavity.L_mm: 0.0025
STO_AlGaAs.Squeezer.FilterCavity.Lrms: 7e-13
STO_AlGaAs.Squeezer.FilterCavity.Lrt: 2e-05
STO_AlGaAs.Squeezer.FilterCavity.Rot: 0
STO_AlGaAs.Squeezer.FilterCavity.Te: 1e-06
STO_AlGaAs.Squeezer.FilterCavity.Ti: 0.000729
STO_AlGaAs.Squeezer.FilterCavity.fdetune: -28.92
STO_AlGaAs.Squeezer.FilterCavity.linewidth_Hz: 29.785
STO_AlGaAs.Squeezer.InjectionLoss: 0.04
STO_AlGaAs.Squeezer.LOAngleRMS: 0.03
STO_AlGaAs.Squeezer.MM_SQZ_OMC: 0.005
STO_AlGaAs.Squeezer.MM_SQZ_OMCphi: 0
STO_AlGaAs.Squeezer.SQZAngle: 0
STO_AlGaAs.Squeezer.SQZAngleRMS: 0.01
STO_AlGaAs.Squeezer.Type: Freq Dependent
STO_AlGaAs.Suspension.BreakStress: 7.5e+08
STO_AlGaAs.Suspension.C70Steel.Alpha: 1.2e-05
STO_AlGaAs.Suspension.C70Steel.C: 486
STO_AlGaAs.Suspension.C70Steel.K: 49
STO_AlGaAs.Suspension.C70Steel.Phi: 0.0002
STO_AlGaAs.Suspension.C70Steel.Rho: 7800
STO_AlGaAs.Suspension.C70Steel.Y: 2.12e+11
STO_AlGaAs.Suspension.C70Steel.dlnEdT: -0.00025
STO_AlGaAs.Suspension.Fiber.EndLength: 0.045
STO_AlGaAs.Suspension.Fiber.EndRadius: 0.000919
STO_AlGaAs.Suspension.Fiber.Radius: 0.000361
STO_AlGaAs.Suspension.FiberType: Tapered
STO_AlGaAs.Suspension.MaragingSteel.Alpha: 1.1e-05
STO_AlGaAs.Suspension.MaragingSteel.C: 460
STO_AlGaAs.Suspension.MaragingSteel.K: 20
STO_AlGaAs.Suspension.MaragingSteel.Phi: 0.0001
STO_AlGaAs.Suspension.MaragingSteel.Rho: 7800
STO_AlGaAs.Suspension.MaragingSteel.Y: 1.87e+11
STO_AlGaAs.Suspension.MaragingSteel.dlnEdT: 0
STO_AlGaAs.Suspension.Ribbon.Thickness: 0.000115
STO_AlGaAs.Suspension.Ribbon.Width: 0.00115
STO_AlGaAs.Suspension.Silica.Alpha: 3.9e-07
STO_AlGaAs.Suspension.Silica.C: 772
STO_AlGaAs.Suspension.Silica.Dissdepth: 0.015
STO_AlGaAs.Suspension.Silica.K: 1.38
STO_AlGaAs.Suspension.Silica.Phi: 4.1e-10
STO_AlGaAs.Suspension.Silica.Rho: 2200
STO_AlGaAs.Suspension.Silica.Y: 7.2e+10
STO_AlGaAs.Suspension.Silica.dlnEdT: 0.000152
STO_AlGaAs.Suspension.Silicon.Alpha: 1e-10
STO_AlGaAs.Suspension.Silicon.C: 300
STO_AlGaAs.Suspension.Silicon.Dissdepth: 0.0015
STO_AlGaAs.Suspension.Silicon.K: 700
STO_AlGaAs.Suspension.Silicon.Phi: 2e-09
STO_AlGaAs.Suspension.Silicon.Rho: 2329
STO_AlGaAs.Suspension.Silicon.Y: 1.558e+11
STO_AlGaAs.Suspension.Silicon.dlnEdT: -2e-05
STO_AlGaAs.Suspension.Stage[0].Blade: 0.00371
STO_AlGaAs.Suspension.Stage[0].BladeMaterial: Silica
STO_AlGaAs.Suspension.Stage[0].Dilution: nan
STO_AlGaAs.Suspension.Stage[0].K: 16700
STO_AlGaAs.Suspension.Stage[0].Length: 0.8
STO_AlGaAs.Suspension.Stage[0].Mass: 200
STO_AlGaAs.Suspension.Stage[0].NWires: 4
STO_AlGaAs.Suspension.Stage[0].WireMaterial: Silica
STO_AlGaAs.Suspension.Stage[0].WireRadius: nan
STO_AlGaAs.Suspension.Stage[1].Blade: 0.00944
STO_AlGaAs.Suspension.Stage[1].BladeMaterial: MaragingSteel
STO_AlGaAs.Suspension.Stage[1].Dilution: nan
STO_AlGaAs.Suspension.Stage[1].K: 34900
STO_AlGaAs.Suspension.Stage[1].Length: 0.345
STO_AlGaAs.Suspension.Stage[1].Mass: 200
STO_AlGaAs.Suspension.Stage[1].NWires: 4
STO_AlGaAs.Suspension.Stage[1].WireMaterial: C70Steel
STO_AlGaAs.Suspension.Stage[1].WireRadius: 0.000668
STO_AlGaAs.Suspension.Stage[2].Blade: 0.00982
STO_AlGaAs.Suspension.Stage[2].BladeMaterial: MaragingSteel
STO_AlGaAs.Suspension.Stage[2].Dilution: nan
STO_AlGaAs.Suspension.Stage[2].K: 22400
STO_AlGaAs.Suspension.Stage[2].Length: 0.345
STO_AlGaAs.Suspension.Stage[2].Mass: 60
STO_AlGaAs.Suspension.Stage[2].NWires: 4
STO_AlGaAs.Suspension.Stage[2].WireMaterial: C70Steel
STO_AlGaAs.Suspension.Stage[2].WireRadius: 0.000716
STO_AlGaAs.Suspension.Stage[3].Blade: 0.00884
STO_AlGaAs.Suspension.Stage[3].BladeMaterial: MaragingSteel
STO_AlGaAs.Suspension.Stage[3].Dilution: nan
STO_AlGaAs.Suspension.Stage[3].K: 17500
STO_AlGaAs.Suspension.Stage[3].Length: 0.152
STO_AlGaAs.Suspension.Stage[3].Mass: 60
STO_AlGaAs.Suspension.Stage[3].NWires: 2
STO_AlGaAs.Suspension.Stage[3].WireMaterial: C70Steel
STO_AlGaAs.Suspension.Stage[3].WireRadius: 0.001077
STO_AlGaAs.Suspension.SusPt_mrtHz: 1e-13
STO_AlGaAs.Suspension.Temp: 290
STO_AlGaAs.Suspension.TotalLength_m: 1.642
STO_AlGaAs.Suspension.TotalMass_kg: 520
STO_AlGaAs.Suspension.Type: Quad
STO_AlGaAs.TCS.SRCloss: 0
STO_AlGaAs.TCS.s_cc: 7.024
STO_AlGaAs.TCS.s_cs: 7.321
STO_AlGaAs.TCS.s_ss: 7.631
STO_AlGaAs.fsr_Hz: 37521
STO_AlGaAs.gETM: -1.0167
STO_AlGaAs.gITM: -0.69567
STO_AlGaAs.tms_Hz: 30693
STO_AlGaAs.wETM_m: 0.054983
STO_AlGaAs.wITM_m: 0.045482
Voyager.ArmPower_W: 3.0025e+06
Voyager.Atmospheric.AdiabaticIndex: 1.4
Voyager.Atmospheric.AirDensity: 1.225
Voyager.Atmospheric.AirKinematicViscosity: 1.8e-05
Voyager.Atmospheric.AirPressure: 1.0132e+05
Voyager.Atmospheric.KolmEnergy1m: 1
Voyager.Atmospheric.SoundSpeed: 344
Voyager.Atmospheric.TempStructConst: 0.2
Voyager.Atmospheric.TempStructExp: 0.667
Voyager.Atmospheric.Temperature: 293
Voyager.Atmospheric.TurbOuterScale: 100
Voyager.Atmospheric.WindSpeed: 10
Voyager.Infrastructure.Length: 3995
Voyager.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Voyager.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Voyager.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Voyager.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Voyager.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Voyager.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Voyager.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Voyager.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Voyager.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Voyager.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Voyager.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Voyager.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Voyager.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Voyager.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Voyager.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Voyager.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Voyager.Infrastructure.ResidualGas.SqueezedFilm.ETM.DiffusionTime: 0.0014
Voyager.Infrastructure.ResidualGas.SqueezedFilm.ETM.ExcessDamping: 2.5
Voyager.Infrastructure.Temp: 295
Voyager.Laser.Power: 151.59
Voyager.Laser.Wavelength: 2e-06
Voyager.LossBudget.FCpickoff: 0.01
Voyager.LossBudget.Faraday: 0.005
Voyager.LossBudget.OMCandPDs: 0.02
Voyager.LossBudget.OPO: 0.01
Voyager.LossBudget.OutputSteering: 0.01
Voyager.Materials.Coating.Alphahighn: 1e-09
Voyager.Materials.Coating.Alphalown: 5.1e-07
Voyager.Materials.Coating.Betahighn: 0.00014
Voyager.Materials.Coating.Betalown: 8e-06
Voyager.Materials.Coating.CVhighn: 1.05e+06
Voyager.Materials.Coating.CVlown: 1.6412e+06
Voyager.Materials.Coating.Indexhighn: 3.5
Voyager.Materials.Coating.Indexlown: 1.436
Voyager.Materials.Coating.Phihighn: 1e-05
Voyager.Materials.Coating.Philown: 0.0001
Voyager.Materials.Coating.Sigmahighn: 0.22
Voyager.Materials.Coating.Sigmalown: 0.17
Voyager.Materials.Coating.ThermalDiffusivityhighn: 1.03
Voyager.Materials.Coating.ThermalDiffusivitylown: 1.05
Voyager.Materials.Coating.Yhighn: 6e+10
Voyager.Materials.Coating.Ylown: 7.2e+10
Voyager.Materials.MassRadius: 0.225
Voyager.Materials.MassThickness: 0.55
Voyager.Materials.Substrate.Alphas: 5.2e-12
Voyager.Materials.Substrate.MassAlpha: 1e-09
Voyager.Materials.Substrate.MassCM: 300
Voyager.Materials.Substrate.MassDensity: 2329
Voyager.Materials.Substrate.MassKappa: 700
Voyager.Materials.Substrate.MechanicalLossExponent: 1
Voyager.Materials.Substrate.MirrorSigma: 0.27
Voyager.Materials.Substrate.MirrorY: 1.558e+11
Voyager.Materials.Substrate.RefractiveIndex: 3.5
Voyager.Materials.Substrate.Temp: 123
Voyager.Materials.Substrate.c2: 3e-13
Voyager.Materials.Substrate.dndT: 0.0001
Voyager.MaxDephaseFreq_Hz: 29.576
Voyager.MaxFundamentalDephase_rad: 0.013945
Voyager.MaxImpr4kmFCFreq_Hz: 18.209
Voyager.MaxQuantumImpr4kmFC: 1.2455
Voyager.MaxTotalDephase_rad: 0.022993
Voyager.MaxTotalImpr4kmFC: 1.109
Voyager.ObsSqueezeHigh_dB: -8.5334
Voyager.ObsSqueezeLow_dB: -9.663
Voyager.ObsSqzRefFreqHigh_Hz: 1000
Voyager.ObsSqzRefFreqLow_Hz: 200
Voyager.Optics.BSLoss: 0.0005
Voyager.Optics.Curvature.ETM: 2500
Voyager.Optics.Curvature.ITM: 1800
Voyager.Optics.ETM.CoatLayerOpticalThickness: [1.000241e-02 2.712143e-01 1.641748e-01 3.359899e-01 1.612320e-01 3.358768e-01 1.615001e-01 3.362072e-01 1.638128e-01 3.338223e-01 1.604171e-01 3.354402e-01 1.664314e-01 3.332472e-01 1.631973e-01 3.349711e-01 1.583869e-01 ]
Voyager.Optics.ETM.Transmittance: 5e-06
Voyager.Optics.ITM.CoatLayerOpticalThickness: [1.054715e-02 2.878720e-01 1.028600e-01 4.001691e-01 9.876197e-02 3.946351e-01 1.054613e-01 3.761214e-01 1.218148e-01 3.588393e-01 1.357077e-01 3.867382e-01 8.814237e-02 ]
Voyager.Optics.ITM.CoatingAbsorption: 1e-06
Voyager.Optics.ITM.SubstrateAbsorption: 0.001
Voyager.Optics.ITM.Transmittance: 0.002
Voyager.Optics.Loss: 1e-05
Voyager.Optics.MM_ARM_SRC: 0.02
Voyager.Optics.MM_ARM_SRCphi: 0
Voyager.Optics.MM_IFO_OMC: 0.005
Voyager.Optics.MM_IFO_OMCphi: 0
Voyager.Optics.PRM.Transmittance: 0.049
Voyager.Optics.PhotoDetectorEfficiency: 0.965
Voyager.Optics.Quadrature.dc: 1.5832
Voyager.Optics.SRM.CavityLength: 55
Voyager.Optics.SRM.LengthRMS: 1e-11
Voyager.Optics.SRM.SRCGouy_rad: 0.66323
Voyager.Optics.SRM.Transmittance: 0.0458
Voyager.Optics.SRM.Tunephase: 0
Voyager.Optics.SubstrateAbsorption: 3e-05
Voyager.Optics.Type: SignalRecycled
Voyager.Optics.coupling: 1
Voyager.Optics.pcrit: 10
Voyager.RayleighSuppr_dB: 20
Voyager.Seismic.Beta: 0.8
Voyager.Seismic.Gamma: 0.8
Voyager.Seismic.KneeFrequency: 10
Voyager.Seismic.LowFrequencyLevel: 1e-09
Voyager.Seismic.Omicron: 10
Voyager.Seismic.PlatformMotion: 6D
Voyager.Seismic.RayleighWaveSpeed: 250
Voyager.Seismic.Rho: 1800
Voyager.Seismic.Site: LHO
Voyager.Seismic.TestMassHeight: 1.5
Voyager.Seismic.pWaveLevel: 45
Voyager.Seismic.pWaveSpeed: 600
Voyager.Seismic.sWaveLevel: 45
Voyager.Seismic.sWaveSpeed: 300
Voyager.Squeezer.AmplitudedB: 18
Voyager.Squeezer.FilterCavity.L: 300
Voyager.Squeezer.FilterCavity.L_mm: 0.0025
Voyager.Squeezer.FilterCavity.Lrms: 7e-13
Voyager.Squeezer.FilterCavity.Lrt: 1e-05
Voyager.Squeezer.FilterCavity.Rot: 0
Voyager.Squeezer.FilterCavity.Te: 0
Voyager.Squeezer.FilterCavity.Ti: 0.000688
Voyager.Squeezer.FilterCavity.fdetune: -27.33
Voyager.Squeezer.FilterCavity.linewidth_Hz: 27.735
Voyager.Squeezer.InjectionLoss: 0.04
Voyager.Squeezer.MM_SQZ_OMC: 0.005
Voyager.Squeezer.MM_SQZ_OMCphi: 0
Voyager.Squeezer.OutputFilter.FilterCavity.L: 4000
Voyager.Squeezer.OutputFilter.FilterCavity.Lrms: 0
Voyager.Squeezer.OutputFilter.FilterCavity.Lrt: 0.0001
Voyager.Squeezer.OutputFilter.FilterCavity.Rot: 0
Voyager.Squeezer.OutputFilter.FilterCavity.Te: 0
Voyager.Squeezer.OutputFilter.FilterCavity.Ti: 0.01
Voyager.Squeezer.OutputFilter.FilterCavity.fdetune: -30
Voyager.Squeezer.OutputFilter.Type: None
Voyager.Squeezer.SQZAngle: 0
Voyager.Squeezer.SQZAngleRMS: 0.01
Voyager.Squeezer.Type: Freq Dependent
Voyager.Suspension.C70Steel.Alpha: 1.2e-05
Voyager.Suspension.C70Steel.C: 486
Voyager.Suspension.C70Steel.K: 49
Voyager.Suspension.C70Steel.Phi: 0.0002
Voyager.Suspension.C70Steel.Rho: 7800
Voyager.Suspension.C70Steel.Y: 2.12e+11
Voyager.Suspension.C70Steel.dlnEdT: -0.00025
Voyager.Suspension.C70Steel_123K.Alpha: 8e-06
Voyager.Suspension.C70Steel_123K.C: 250
Voyager.Suspension.C70Steel_123K.K: 15
Voyager.Suspension.C70Steel_123K.Phi: 0.0002
Voyager.Suspension.C70Steel_123K.Rho: 7800
Voyager.Suspension.C70Steel_123K.Y: 2.12e+11
Voyager.Suspension.C70Steel_123K.dlnEdT: -0.00025
Voyager.Suspension.FiberType: Ribbon
Voyager.Suspension.MaragingSteel.Alpha: 1.1e-05
Voyager.Suspension.MaragingSteel.C: 460
Voyager.Suspension.MaragingSteel.K: 20
Voyager.Suspension.MaragingSteel.Phi: 0.0001
Voyager.Suspension.MaragingSteel.Rho: 7800
Voyager.Suspension.MaragingSteel.Y: 1.87e+11
Voyager.Suspension.MaragingSteel.dlnEdT: 0
Voyager.Suspension.Ribbon.Thickness: 0.0005
Voyager.Suspension.Ribbon.Width: 0.01
Voyager.Suspension.Silica.Alpha: 3.9e-07
Voyager.Suspension.Silica.C: 772
Voyager.Suspension.Silica.Dissdepth: 0.015
Voyager.Suspension.Silica.K: 1.38
Voyager.Suspension.Silica.Phi: 4.1e-10
Voyager.Suspension.Silica.Rho: 2200
Voyager.Suspension.Silica.Y: 7.2e+10
Voyager.Suspension.Silica.dlnEdT: 0.000152
Voyager.Suspension.Silicon_123K.Alpha: 1e-10
Voyager.Suspension.Silicon_123K.C: 300
Voyager.Suspension.Silicon_123K.Dissdepth: 0.00025
Voyager.Suspension.Silicon_123K.K: 700
Voyager.Suspension.Silicon_123K.Phi: 2e-09
Voyager.Suspension.Silicon_123K.Rho: 2329
Voyager.Suspension.Silicon_123K.Y: 1.558e+11
Voyager.Suspension.Silicon_123K.dlnEdT: -2e-05
Voyager.Suspension.Stage[0].Blade: 0.012
Voyager.Suspension.Stage[0].BladeMaterial: Silicon_123K
Voyager.Suspension.Stage[0].Dilution: nan
Voyager.Suspension.Stage[0].K: 2.6e+05
Voyager.Suspension.Stage[0].Length: 0.7824
Voyager.Suspension.Stage[0].Mass: 200
Voyager.Suspension.Stage[0].NWires: 4
Voyager.Suspension.Stage[0].Temp: 123
Voyager.Suspension.Stage[0].WireMaterial: Silicon_123K
Voyager.Suspension.Stage[0].WireRadius: nan
Voyager.Suspension.Stage[1].Blade: 0.00721
Voyager.Suspension.Stage[1].BladeMaterial: MaragingSteel
Voyager.Suspension.Stage[1].Dilution: nan
Voyager.Suspension.Stage[1].K: 26300
Voyager.Suspension.Stage[1].Length: 0.5592
Voyager.Suspension.Stage[1].Mass: 200
Voyager.Suspension.Stage[1].NWires: 4
Voyager.Suspension.Stage[1].Temp: 123
Voyager.Suspension.Stage[1].WireMaterialLower: C70Steel_123K
Voyager.Suspension.Stage[1].WireMaterialUpper: C70Steel
Voyager.Suspension.Stage[1].WireRadius: 0.000668
Voyager.Suspension.Stage[2].Blade: 0.0077
Voyager.Suspension.Stage[2].BladeMaterial: MaragingSteel
Voyager.Suspension.Stage[2].Dilution: nan
Voyager.Suspension.Stage[2].K: 18200
Voyager.Suspension.Stage[2].Length: 0.15
Voyager.Suspension.Stage[2].Mass: 70
Voyager.Suspension.Stage[2].NWires: 4
Voyager.Suspension.Stage[2].Temp: 295
Voyager.Suspension.Stage[2].WireMaterial: C70Steel
Voyager.Suspension.Stage[2].WireRadius: 0.000724
Voyager.Suspension.Stage[3].Blade: 0.0139
Voyager.Suspension.Stage[3].BladeMaterial: MaragingSteel
Voyager.Suspension.Stage[3].Dilution: nan
Voyager.Suspension.Stage[3].K: 1.14e+05
Voyager.Suspension.Stage[3].Length: 0.15
Voyager.Suspension.Stage[3].Mass: 50
Voyager.Suspension.Stage[3].NWires: 2
Voyager.Suspension.Stage[3].Temp: 295
Voyager.Suspension.Stage[3].WireMaterial: C70Steel
Voyager.Suspension.Stage[3].WireRadius: 0.00108
Voyager.Suspension.SusPt_mrtHz: 1e-13
Voyager.Suspension.TotalLength_m: 1.6416
Voyager.Suspension.TotalMass_kg: 520
Voyager.Suspension.Type: Quad
Voyager.Suspension.VHCoupling.theta: 0.001
Voyager.TCS.SRCloss: 0
Voyager.TCS.s_cc: 7.024
Voyager.TCS.s_cs: 7.321
Voyager.TCS.s_ss: 7.631
Voyager.fsr_Hz: 37521
Voyager.gETM: -1.2194
Voyager.gITM: -0.598
Voyager.tms_Hz: 30985
Voyager.wETM_m: 0.083543
Voyager.wITM_m: 0.058504
Voyager_intermediate.ArmPower_W: 3.0025e+06
Voyager_intermediate.Atmospheric.AdiabaticIndex: 1.4
Voyager_intermediate.Atmospheric.AirDensity: 1.225
Voyager_intermediate.Atmospheric.AirKinematicViscosity: 1.8e-05
Voyager_intermediate.Atmospheric.AirPressure: 1.0132e+05
Voyager_intermediate.Atmospheric.KolmEnergy1m: 1
Voyager_intermediate.Atmospheric.SoundSpeed: 344
Voyager_intermediate.Atmospheric.TempStructConst: 0.2
Voyager_intermediate.Atmospheric.TempStructExp: 0.667
Voyager_intermediate.Atmospheric.Temperature: 293
Voyager_intermediate.Atmospheric.TurbOuterScale: 100
Voyager_intermediate.Atmospheric.WindSpeed: 10
Voyager_intermediate.Infrastructure.Length: 3995
Voyager_intermediate.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Voyager_intermediate.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Voyager_intermediate.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Voyager_intermediate.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Voyager_intermediate.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Voyager_intermediate.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Voyager_intermediate.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Voyager_intermediate.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Voyager_intermediate.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Voyager_intermediate.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Voyager_intermediate.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Voyager_intermediate.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Voyager_intermediate.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Voyager_intermediate.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Voyager_intermediate.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Voyager_intermediate.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Voyager_intermediate.Infrastructure.ResidualGas.SqueezedFilm.ETM.DiffusionTime: 0.0014
Voyager_intermediate.Infrastructure.ResidualGas.SqueezedFilm.ETM.ExcessDamping: 2.5
Voyager_intermediate.Infrastructure.Temp: 295
Voyager_intermediate.Laser.Power: 151.59
Voyager_intermediate.Laser.Wavelength: 2e-06
Voyager_intermediate.LossBudget.FCpickoff: 0.01
Voyager_intermediate.LossBudget.Faraday: 0.005
Voyager_intermediate.LossBudget.OMCandPDs: 0.02
Voyager_intermediate.LossBudget.OPO: 0.01
Voyager_intermediate.LossBudget.OutputSteering: 0.01
Voyager_intermediate.Materials.Coating.Alphahighn: 1e-09
Voyager_intermediate.Materials.Coating.Alphalown: 5.1e-07
Voyager_intermediate.Materials.Coating.Betahighn: 0.00014
Voyager_intermediate.Materials.Coating.Betalown: 8e-06
Voyager_intermediate.Materials.Coating.CVhighn: 1.05e+06
Voyager_intermediate.Materials.Coating.CVlown: 1.6412e+06
Voyager_intermediate.Materials.Coating.Indexhighn: 3.5
Voyager_intermediate.Materials.Coating.Indexlown: 1.436
Voyager_intermediate.Materials.Coating.Phihighn: 1.44e-05
Voyager_intermediate.Materials.Coating.Philown: 0.000144
Voyager_intermediate.Materials.Coating.Sigmahighn: 0.22
Voyager_intermediate.Materials.Coating.Sigmalown: 0.17
Voyager_intermediate.Materials.Coating.ThermalDiffusivityhighn: 1.03
Voyager_intermediate.Materials.Coating.ThermalDiffusivitylown: 1.05
Voyager_intermediate.Materials.Coating.Yhighn: 6e+10
Voyager_intermediate.Materials.Coating.Ylown: 7.2e+10
Voyager_intermediate.Materials.MassRadius: 0.225
Voyager_intermediate.Materials.MassThickness: 0.55
Voyager_intermediate.Materials.Substrate.Alphas: 5.2e-12
Voyager_intermediate.Materials.Substrate.MassAlpha: 1e-09
Voyager_intermediate.Materials.Substrate.MassCM: 300
Voyager_intermediate.Materials.Substrate.MassDensity: 2329
Voyager_intermediate.Materials.Substrate.MassKappa: 700
Voyager_intermediate.Materials.Substrate.MechanicalLossExponent: 1
Voyager_intermediate.Materials.Substrate.MirrorSigma: 0.27
Voyager_intermediate.Materials.Substrate.MirrorY: 1.558e+11
Voyager_intermediate.Materials.Substrate.RefractiveIndex: 3.5
Voyager_intermediate.Materials.Substrate.Temp: 123
Voyager_intermediate.Materials.Substrate.c2: 3e-13
Voyager_intermediate.Materials.Substrate.dndT: 0.0001
Voyager_intermediate.MaxDephaseFreq_Hz: 30.127
Voyager_intermediate.MaxFundamentalDephase_rad: 0.012251
Voyager_intermediate.MaxTotalDephase_rad: 0.015814
Voyager_intermediate.ObsSqueezeHigh_dB: -8.7315
Voyager_intermediate.ObsSqueezeLow_dB: -9.8174
Voyager_intermediate.ObsSqzRefFreqHigh_Hz: 1000
Voyager_intermediate.ObsSqzRefFreqLow_Hz: 200
Voyager_intermediate.Optics.BSLoss: 0.0005
Voyager_intermediate.Optics.Curvature.ETM: 2650
Voyager_intermediate.Optics.Curvature.ITM: 1800
Voyager_intermediate.Optics.ETM.CoatLayerOpticalThickness: [1.000241e-02 2.712143e-01 1.641748e-01 3.359899e-01 1.612320e-01 3.358768e-01 1.615001e-01 3.362072e-01 1.638128e-01 3.338223e-01 1.604171e-01 3.354402e-01 1.664314e-01 3.332472e-01 1.631973e-01 3.349711e-01 1.583869e-01 ]
Voyager_intermediate.Optics.ETM.Transmittance: 5e-06
Voyager_intermediate.Optics.ITM.CoatLayerOpticalThickness: [1.054715e-02 2.878720e-01 1.028600e-01 4.001691e-01 9.876197e-02 3.946351e-01 1.054613e-01 3.761214e-01 1.218148e-01 3.588393e-01 1.357077e-01 3.867382e-01 8.814237e-02 ]
Voyager_intermediate.Optics.ITM.CoatingAbsorption: 1e-06
Voyager_intermediate.Optics.ITM.SubstrateAbsorption: 0.001
Voyager_intermediate.Optics.ITM.Transmittance: 0.002
Voyager_intermediate.Optics.Loss: 1e-05
Voyager_intermediate.Optics.PRM.Transmittance: 0.049
Voyager_intermediate.Optics.PhotoDetectorEfficiency: 0.965
Voyager_intermediate.Optics.Quadrature.dc: 1.5832
Voyager_intermediate.Optics.SRM.CavityLength: 55
Voyager_intermediate.Optics.SRM.LengthRMS: 0
Voyager_intermediate.Optics.SRM.SRCGouy_rad: 0.66323
Voyager_intermediate.Optics.SRM.Transmittance: 0.0458
Voyager_intermediate.Optics.SRM.Tunephase: 0
Voyager_intermediate.Optics.SubstrateAbsorption: 3e-05
Voyager_intermediate.Optics.Type: SignalRecycled
Voyager_intermediate.Optics.coupling: 1
Voyager_intermediate.Optics.pcrit: 10
Voyager_intermediate.RayleighSuppr_dB: 6.0206
Voyager_intermediate.Seismic.Beta: 0.8
Voyager_intermediate.Seismic.Gamma: 0.8
Voyager_intermediate.Seismic.KneeFrequency: 10
Voyager_intermediate.Seismic.LowFrequencyLevel: 1e-09
Voyager_intermediate.Seismic.Omicron: 2
Voyager_intermediate.Seismic.PlatformMotion: BSC
Voyager_intermediate.Seismic.RayleighWaveSpeed: 250
Voyager_intermediate.Seismic.Rho: 1800
Voyager_intermediate.Seismic.Site: LHO
Voyager_intermediate.Seismic.TestMassHeight: 1.5
Voyager_intermediate.Seismic.pWaveLevel: 45
Voyager_intermediate.Seismic.pWaveSpeed: 600
Voyager_intermediate.Seismic.sWaveLevel: 45
Voyager_intermediate.Seismic.sWaveSpeed: 300
Voyager_intermediate.Squeezer.AmplitudedB: 18
Voyager_intermediate.Squeezer.FilterCavity.L: 300
Voyager_intermediate.Squeezer.FilterCavity.Lrms: 0
Voyager_intermediate.Squeezer.FilterCavity.Lrt: 1e-05
Voyager_intermediate.Squeezer.FilterCavity.Rot: 0
Voyager_intermediate.Squeezer.FilterCavity.Te: 0
Voyager_intermediate.Squeezer.FilterCavity.Ti: 0.000688
Voyager_intermediate.Squeezer.FilterCavity.fdetune: -27.33
Voyager_intermediate.Squeezer.FilterCavity.linewidth_Hz: 27.735
Voyager_intermediate.Squeezer.InjectionLoss: 0.04
Voyager_intermediate.Squeezer.OutputFilter.FilterCavity.L: 4000
Voyager_intermediate.Squeezer.OutputFilter.FilterCavity.Lrms: 0
Voyager_intermediate.Squeezer.OutputFilter.FilterCavity.Lrt: 0.0001
Voyager_intermediate.Squeezer.OutputFilter.FilterCavity.Rot: 0
Voyager_intermediate.Squeezer.OutputFilter.FilterCavity.Te: 0
Voyager_intermediate.Squeezer.OutputFilter.FilterCavity.Ti: 0.01
Voyager_intermediate.Squeezer.OutputFilter.FilterCavity.fdetune: -30
Voyager_intermediate.Squeezer.OutputFilter.Type: None
Voyager_intermediate.Squeezer.SQZAngle: 0
Voyager_intermediate.Squeezer.SQZAngleRMS: 0.01
Voyager_intermediate.Squeezer.Type: Freq Dependent
Voyager_intermediate.Suspension.5056Aluminum.Alpha: 2.41e-05
Voyager_intermediate.Suspension.5056Aluminum.C: 904
Voyager_intermediate.Suspension.5056Aluminum.K: 117
Voyager_intermediate.Suspension.5056Aluminum.Phi: 5e-06
Voyager_intermediate.Suspension.5056Aluminum.Rho: 2640
Voyager_intermediate.Suspension.5056Aluminum.Y: 7.1e+10
Voyager_intermediate.Suspension.5056Aluminum.dlnEdT: -0.0004
Voyager_intermediate.Suspension.5056Aluminum_123K.Alpha: 1.4e-05
Voyager_intermediate.Suspension.5056Aluminum_123K.C: 600
Voyager_intermediate.Suspension.5056Aluminum_123K.K: 70
Voyager_intermediate.Suspension.5056Aluminum_123K.Phi: 1e-06
Voyager_intermediate.Suspension.5056Aluminum_123K.Rho: 2640
Voyager_intermediate.Suspension.5056Aluminum_123K.Y: 7.6e+10
Voyager_intermediate.Suspension.5056Aluminum_123K.dlnEdT: -0.0004
Voyager_intermediate.Suspension.C70Steel.Alpha: 1.2e-05
Voyager_intermediate.Suspension.C70Steel.C: 486
Voyager_intermediate.Suspension.C70Steel.K: 49
Voyager_intermediate.Suspension.C70Steel.Phi: 0.0002
Voyager_intermediate.Suspension.C70Steel.Rho: 7800
Voyager_intermediate.Suspension.C70Steel.Y: 2.12e+11
Voyager_intermediate.Suspension.C70Steel.dlnEdT: -0.00025
Voyager_intermediate.Suspension.C70Steel_123K.Alpha: 8e-06
Voyager_intermediate.Suspension.C70Steel_123K.C: 250
Voyager_intermediate.Suspension.C70Steel_123K.K: 15
Voyager_intermediate.Suspension.C70Steel_123K.Phi: 0.0002
Voyager_intermediate.Suspension.C70Steel_123K.Rho: 7800
Voyager_intermediate.Suspension.C70Steel_123K.Y: 2.12e+11
Voyager_intermediate.Suspension.C70Steel_123K.dlnEdT: -0.00025
Voyager_intermediate.Suspension.FiberType: Ribbon
Voyager_intermediate.Suspension.MaragingSteel.Alpha: 1.1e-05
Voyager_intermediate.Suspension.MaragingSteel.C: 460
Voyager_intermediate.Suspension.MaragingSteel.K: 20
Voyager_intermediate.Suspension.MaragingSteel.Phi: 0.0001
Voyager_intermediate.Suspension.MaragingSteel.Rho: 7800
Voyager_intermediate.Suspension.MaragingSteel.Y: 1.87e+11
Voyager_intermediate.Suspension.MaragingSteel.dlnEdT: 0
Voyager_intermediate.Suspension.Ribbon.Thickness: 0.0005
Voyager_intermediate.Suspension.Ribbon.Width: 0.01
Voyager_intermediate.Suspension.Silica.Alpha: 3.9e-07
Voyager_intermediate.Suspension.Silica.C: 772
Voyager_intermediate.Suspension.Silica.Dissdepth: 0.015
Voyager_intermediate.Suspension.Silica.K: 1.38
Voyager_intermediate.Suspension.Silica.Phi: 4.1e-10
Voyager_intermediate.Suspension.Silica.Rho: 2200
Voyager_intermediate.Suspension.Silica.Y: 7.2e+10
Voyager_intermediate.Suspension.Silica.dlnEdT: 0.000152
Voyager_intermediate.Suspension.Silicon_123K.Alpha: 1e-10
Voyager_intermediate.Suspension.Silicon_123K.C: 300
Voyager_intermediate.Suspension.Silicon_123K.Dissdepth: 0.00025
Voyager_intermediate.Suspension.Silicon_123K.K: 700
Voyager_intermediate.Suspension.Silicon_123K.Phi: 2e-09
Voyager_intermediate.Suspension.Silicon_123K.Rho: 2329
Voyager_intermediate.Suspension.Silicon_123K.Y: 1.558e+11
Voyager_intermediate.Suspension.Silicon_123K.dlnEdT: -2e-05
Voyager_intermediate.Suspension.Stage[0].Blade: 0.012
Voyager_intermediate.Suspension.Stage[0].BladeMaterial: 5056Aluminum_123K
Voyager_intermediate.Suspension.Stage[0].Dilution: nan
Voyager_intermediate.Suspension.Stage[0].K: 2.6e+05
Voyager_intermediate.Suspension.Stage[0].Length: 0.7824
Voyager_intermediate.Suspension.Stage[0].Mass: 200
Voyager_intermediate.Suspension.Stage[0].NWires: 4
Voyager_intermediate.Suspension.Stage[0].Temp: 123
Voyager_intermediate.Suspension.Stage[0].WireMaterial: Silicon_123K
Voyager_intermediate.Suspension.Stage[0].WireRadius: nan
Voyager_intermediate.Suspension.Stage[1].Blade: 0.00721
Voyager_intermediate.Suspension.Stage[1].BladeMaterial: MaragingSteel
Voyager_intermediate.Suspension.Stage[1].Dilution: nan
Voyager_intermediate.Suspension.Stage[1].K: 26300
Voyager_intermediate.Suspension.Stage[1].Length: 0.5592
Voyager_intermediate.Suspension.Stage[1].Mass: 200
Voyager_intermediate.Suspension.Stage[1].NWires: 4
Voyager_intermediate.Suspension.Stage[1].Temp: 123
Voyager_intermediate.Suspension.Stage[1].WireMaterialLower: C70Steel_123K
Voyager_intermediate.Suspension.Stage[1].WireMaterialUpper: C70Steel
Voyager_intermediate.Suspension.Stage[1].WireRadius: 0.000668
Voyager_intermediate.Suspension.Stage[2].Blade: 0.0077
Voyager_intermediate.Suspension.Stage[2].BladeMaterial: MaragingSteel
Voyager_intermediate.Suspension.Stage[2].Dilution: nan
Voyager_intermediate.Suspension.Stage[2].K: 18200
Voyager_intermediate.Suspension.Stage[2].Length: 0.15
Voyager_intermediate.Suspension.Stage[2].Mass: 70
Voyager_intermediate.Suspension.Stage[2].NWires: 4
Voyager_intermediate.Suspension.Stage[2].Temp: 295
Voyager_intermediate.Suspension.Stage[2].WireMaterial: C70Steel
Voyager_intermediate.Suspension.Stage[2].WireRadius: 0.000724
Voyager_intermediate.Suspension.Stage[3].Blade: 0.0139
Voyager_intermediate.Suspension.Stage[3].BladeMaterial: MaragingSteel
Voyager_intermediate.Suspension.Stage[3].Dilution: nan
Voyager_intermediate.Suspension.Stage[3].K: 1.14e+05
Voyager_intermediate.Suspension.Stage[3].Length: 0.15
Voyager_intermediate.Suspension.Stage[3].Mass: 50
Voyager_intermediate.Suspension.Stage[3].NWires: 2
Voyager_intermediate.Suspension.Stage[3].Temp: 295
Voyager_intermediate.Suspension.Stage[3].WireMaterial: C70Steel
Voyager_intermediate.Suspension.Stage[3].WireRadius: 0.00108
Voyager_intermediate.Suspension.SusPt_mrtHz: 1e-11
Voyager_intermediate.Suspension.TotalLength_m: 1.6416
Voyager_intermediate.Suspension.TotalMass_kg: 520
Voyager_intermediate.Suspension.Type: Quad
Voyager_intermediate.Suspension.VHCoupling.theta: 0.001
Voyager_intermediate.TCS.SRCloss: 0
Voyager_intermediate.TCS.s_cc: 7.024
Voyager_intermediate.TCS.s_cs: 7.321
Voyager_intermediate.TCS.s_ss: 7.631
Voyager_intermediate.fsr_Hz: 37521
Voyager_intermediate.gETM: -1.2194
Voyager_intermediate.gITM: -0.50755
Voyager_intermediate.tms_Hz: 29575
Voyager_intermediate.wETM_m: 0.079913
Voyager_intermediate.wITM_m: 0.051555
Voyager_deep.ArmPower_W: 3.9781e+06
Voyager_deep.Atmospheric.AdiabaticIndex: 1.4
Voyager_deep.Atmospheric.AirDensity: 1.225
Voyager_deep.Atmospheric.AirKinematicViscosity: 1.8e-05
Voyager_deep.Atmospheric.AirPressure: 1.0132e+05
Voyager_deep.Atmospheric.KolmEnergy1m: 1
Voyager_deep.Atmospheric.SoundSpeed: 344
Voyager_deep.Atmospheric.TempStructConst: 0.2
Voyager_deep.Atmospheric.TempStructExp: 0.667
Voyager_deep.Atmospheric.Temperature: 293
Voyager_deep.Atmospheric.TurbOuterScale: 100
Voyager_deep.Atmospheric.WindSpeed: 10
Voyager_deep.Infrastructure.Length: 3995
Voyager_deep.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Voyager_deep.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Voyager_deep.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Voyager_deep.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Voyager_deep.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Voyager_deep.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Voyager_deep.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Voyager_deep.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Voyager_deep.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Voyager_deep.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Voyager_deep.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Voyager_deep.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Voyager_deep.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Voyager_deep.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Voyager_deep.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Voyager_deep.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Voyager_deep.Infrastructure.ResidualGas.SqueezedFilm.ETM.DiffusionTime: 0.0014
Voyager_deep.Infrastructure.ResidualGas.SqueezedFilm.ETM.ExcessDamping: 2.5
Voyager_deep.Infrastructure.Temp: 295
Voyager_deep.Laser.Power: 202
Voyager_deep.Laser.Wavelength: 2e-06
Voyager_deep.LossBudget.FCpickoff: 0.01
Voyager_deep.LossBudget.Faraday: 0.005
Voyager_deep.LossBudget.OMCandPDs: 0.02
Voyager_deep.LossBudget.OPO: 0.01
Voyager_deep.LossBudget.OutputSteering: 0.01
Voyager_deep.Materials.Coating.Alphahighn: 1e-09
Voyager_deep.Materials.Coating.Alphalown: 5.1e-07
Voyager_deep.Materials.Coating.Betahighn: 0.00014
Voyager_deep.Materials.Coating.Betalown: 8e-06
Voyager_deep.Materials.Coating.CVhighn: 1.05e+06
Voyager_deep.Materials.Coating.CVlown: 1.6412e+06
Voyager_deep.Materials.Coating.Indexhighn: 3.5
Voyager_deep.Materials.Coating.Indexlown: 1.436
Voyager_deep.Materials.Coating.Phihighn: 1e-05
Voyager_deep.Materials.Coating.Philown: 0.0001
Voyager_deep.Materials.Coating.Sigmahighn: 0.22
Voyager_deep.Materials.Coating.Sigmalown: 0.17
Voyager_deep.Materials.Coating.ThermalDiffusivityhighn: 1.03
Voyager_deep.Materials.Coating.ThermalDiffusivitylown: 1.05
Voyager_deep.Materials.Coating.Yhighn: 6e+10
Voyager_deep.Materials.Coating.Ylown: 7.2e+10
Voyager_deep.Materials.MassRadius: 0.225
Voyager_deep.Materials.MassThickness: 0.55
Voyager_deep.Materials.Substrate.Alphas: 5.2e-12
Voyager_deep.Materials.Substrate.MassAlpha: 1e-09
Voyager_deep.Materials.Substrate.MassCM: 300
Voyager_deep.Materials.Substrate.MassDensity: 2329
Voyager_deep.Materials.Substrate.MassKappa: 700
Voyager_deep.Materials.Substrate.MechanicalLossExponent: 1
Voyager_deep.Materials.Substrate.MirrorSigma: 0.27
Voyager_deep.Materials.Substrate.MirrorY: 1.558e+11
Voyager_deep.Materials.Substrate.RefractiveIndex: 3.5
Voyager_deep.Materials.Substrate.Temp: 123
Voyager_deep.Materials.Substrate.c2: 3e-13
Voyager_deep.Materials.Substrate.dndT: 0.0001
Voyager_deep.MaxDephaseFreq_Hz: 37.945
Voyager_deep.MaxFundamentalDephase_rad: 0.010705
Voyager_deep.MaxImpr4kmFCFreq_Hz: 16.823
Voyager_deep.MaxQuantumImpr4kmFC: 1.1961
Voyager_deep.MaxTotalDephase_rad: 0.018727
Voyager_deep.MaxTotalImpr4kmFC: 1.0827
Voyager_deep.ObsSqueezeHigh_dB: -9.1423
Voyager_deep.ObsSqueezeLow_dB: -9.8567
Voyager_deep.ObsSqzRefFreqHigh_Hz: 1000
Voyager_deep.ObsSqzRefFreqLow_Hz: 200
Voyager_deep.Optics.BSLoss: 0.0005
Voyager_deep.Optics.Curvature.ETM: 2500
Voyager_deep.Optics.Curvature.ITM: 1800
Voyager_deep.Optics.ETM.CoatLayerOpticalThickness: [1.000241e-02 2.712143e-01 1.641748e-01 3.359899e-01 1.612320e-01 3.358768e-01 1.615001e-01 3.362072e-01 1.638128e-01 3.338223e-01 1.604171e-01 3.354402e-01 1.664314e-01 3.332472e-01 1.631973e-01 3.349711e-01 1.583869e-01 ]
Voyager_deep.Optics.ETM.Transmittance: 5e-06
Voyager_deep.Optics.ITM.CoatLayerOpticalThickness: [1.054715e-02 2.878720e-01 1.028600e-01 4.001691e-01 9.876197e-02 3.946351e-01 1.054613e-01 3.761214e-01 1.218148e-01 3.588393e-01 1.357077e-01 3.867382e-01 8.814237e-02 ]
Voyager_deep.Optics.ITM.CoatingAbsorption: 1e-06
Voyager_deep.Optics.ITM.SubstrateAbsorption: 0.001
Voyager_deep.Optics.ITM.Transmittance: 0.00316
Voyager_deep.Optics.Loss: 1e-05
Voyager_deep.Optics.MM_ARM_SRC: 0.02
Voyager_deep.Optics.MM_ARM_SRCphi: 0
Voyager_deep.Optics.MM_IFO_OMC: 0.005
Voyager_deep.Optics.MM_IFO_OMCphi: 0
Voyager_deep.Optics.PRM.Transmittance: 0.0316
Voyager_deep.Optics.PhotoDetectorEfficiency: 0.965
Voyager_deep.Optics.Quadrature.dc: 1.5832
Voyager_deep.Optics.SRM.CavityLength: 55
Voyager_deep.Optics.SRM.LengthRMS: 1e-11
Voyager_deep.Optics.SRM.SRCGouy_rad: 0.66323
Voyager_deep.Optics.SRM.Transmittance: 0.092
Voyager_deep.Optics.SRM.Tunephase: 0
Voyager_deep.Optics.SubstrateAbsorption: 3e-05
Voyager_deep.Optics.Type: SignalRecycled
Voyager_deep.Optics.coupling: 1
Voyager_deep.Optics.pcrit: 10
Voyager_deep.RayleighSuppr_dB: 20
Voyager_deep.Seismic.Beta: 0.8
Voyager_deep.Seismic.Gamma: 0.8
Voyager_deep.Seismic.KneeFrequency: 10
Voyager_deep.Seismic.LowFrequencyLevel: 1e-09
Voyager_deep.Seismic.Omicron: 10
Voyager_deep.Seismic.PlatformMotion: 6D
Voyager_deep.Seismic.RayleighWaveSpeed: 250
Voyager_deep.Seismic.Rho: 1800
Voyager_deep.Seismic.Site: LHO
Voyager_deep.Seismic.TestMassHeight: 1.5
Voyager_deep.Seismic.pWaveLevel: 45
Voyager_deep.Seismic.pWaveSpeed: 600
Voyager_deep.Seismic.sWaveLevel: 45
Voyager_deep.Seismic.sWaveSpeed: 300
Voyager_deep.Squeezer.AmplitudedB: 18
Voyager_deep.Squeezer.FilterCavity.L: 300
Voyager_deep.Squeezer.FilterCavity.L_mm: 0.0025
Voyager_deep.Squeezer.FilterCavity.Lrms: 7e-13
Voyager_deep.Squeezer.FilterCavity.Lrt: 1e-05
Voyager_deep.Squeezer.FilterCavity.Rot: 0
Voyager_deep.Squeezer.FilterCavity.Te: 0
Voyager_deep.Squeezer.FilterCavity.Ti: 0.000904
Voyager_deep.Squeezer.FilterCavity.fdetune: -35.9
Voyager_deep.Squeezer.FilterCavity.linewidth_Hz: 36.312
Voyager_deep.Squeezer.InjectionLoss: 0.04
Voyager_deep.Squeezer.MM_SQZ_OMC: 0.005
Voyager_deep.Squeezer.MM_SQZ_OMCphi: 0
Voyager_deep.Squeezer.OutputFilter.FilterCavity.L: 4000
Voyager_deep.Squeezer.OutputFilter.FilterCavity.Lrms: 0
Voyager_deep.Squeezer.OutputFilter.FilterCavity.Lrt: 0.0001
Voyager_deep.Squeezer.OutputFilter.FilterCavity.Rot: 0
Voyager_deep.Squeezer.OutputFilter.FilterCavity.Te: 0
Voyager_deep.Squeezer.OutputFilter.FilterCavity.Ti: 0.01
Voyager_deep.Squeezer.OutputFilter.FilterCavity.fdetune: -30
Voyager_deep.Squeezer.OutputFilter.Type: None
Voyager_deep.Squeezer.SQZAngle: 0
Voyager_deep.Squeezer.SQZAngleRMS: 0.01
Voyager_deep.Squeezer.Type: Freq Dependent
Voyager_deep.Suspension.C70Steel.Alpha: 1.2e-05
Voyager_deep.Suspension.C70Steel.C: 486
Voyager_deep.Suspension.C70Steel.K: 49
Voyager_deep.Suspension.C70Steel.Phi: 0.0002
Voyager_deep.Suspension.C70Steel.Rho: 7800
Voyager_deep.Suspension.C70Steel.Y: 2.12e+11
Voyager_deep.Suspension.C70Steel.dlnEdT: -0.00025
Voyager_deep.Suspension.C70Steel_123K.Alpha: 8e-06
Voyager_deep.Suspension.C70Steel_123K.C: 250
Voyager_deep.Suspension.C70Steel_123K.K: 15
Voyager_deep.Suspension.C70Steel_123K.Phi: 0.0002
Voyager_deep.Suspension.C70Steel_123K.Rho: 7800
Voyager_deep.Suspension.C70Steel_123K.Y: 2.12e+11
Voyager_deep.Suspension.C70Steel_123K.dlnEdT: -0.00025
Voyager_deep.Suspension.FiberType: Ribbon
Voyager_deep.Suspension.MaragingSteel.Alpha: 1.1e-05
Voyager_deep.Suspension.MaragingSteel.C: 460
Voyager_deep.Suspension.MaragingSteel.K: 20
Voyager_deep.Suspension.MaragingSteel.Phi: 0.0001
Voyager_deep.Suspension.MaragingSteel.Rho: 7800
Voyager_deep.Suspension.MaragingSteel.Y: 1.87e+11
Voyager_deep.Suspension.MaragingSteel.dlnEdT: 0
Voyager_deep.Suspension.Ribbon.Thickness: 0.0005
Voyager_deep.Suspension.Ribbon.Width: 0.01
Voyager_deep.Suspension.Silica.Alpha: 3.9e-07
Voyager_deep.Suspension.Silica.C: 772
Voyager_deep.Suspension.Silica.Dissdepth: 0.015
Voyager_deep.Suspension.Silica.K: 1.38
Voyager_deep.Suspension.Silica.Phi: 4.1e-10
Voyager_deep.Suspension.Silica.Rho: 2200
Voyager_deep.Suspension.Silica.Y: 7.2e+10
Voyager_deep.Suspension.Silica.dlnEdT: 0.000152
Voyager_deep.Suspension.Silicon_123K.Alpha: 1e-10
Voyager_deep.Suspension.Silicon_123K.C: 300
Voyager_deep.Suspension.Silicon_123K.Dissdepth: 0.00025
Voyager_deep.Suspension.Silicon_123K.K: 700
Voyager_deep.Suspension.Silicon_123K.Phi: 2e-09
Voyager_deep.Suspension.Silicon_123K.Rho: 2329
Voyager_deep.Suspension.Silicon_123K.Y: 1.558e+11
Voyager_deep.Suspension.Silicon_123K.dlnEdT: -2e-05
Voyager_deep.Suspension.Stage[0].Blade: 0.012
Voyager_deep.Suspension.Stage[0].BladeMaterial: Silicon_123K
Voyager_deep.Suspension.Stage[0].Dilution: nan
Voyager_deep.Suspension.Stage[0].K: 2.6e+05
Voyager_deep.Suspension.Stage[0].Length: 0.7824
Voyager_deep.Suspension.Stage[0].Mass: 200
Voyager_deep.Suspension.Stage[0].NWires: 4
Voyager_deep.Suspension.Stage[0].Temp: 123
Voyager_deep.Suspension.Stage[0].WireMaterial: Silicon_123K
Voyager_deep.Suspension.Stage[0].WireRadius: nan
Voyager_deep.Suspension.Stage[1].Blade: 0.00721
Voyager_deep.Suspension.Stage[1].BladeMaterial: MaragingSteel
Voyager_deep.Suspension.Stage[1].Dilution: nan
Voyager_deep.Suspension.Stage[1].K: 26300
Voyager_deep.Suspension.Stage[1].Length: 0.5592
Voyager_deep.Suspension.Stage[1].Mass: 200
Voyager_deep.Suspension.Stage[1].NWires: 4
Voyager_deep.Suspension.Stage[1].Temp: 123
Voyager_deep.Suspension.Stage[1].WireMaterialLower: C70Steel_123K
Voyager_deep.Suspension.Stage[1].WireMaterialUpper: C70Steel
Voyager_deep.Suspension.Stage[1].WireRadius: 0.000668
Voyager_deep.Suspension.Stage[2].Blade: 0.0077
Voyager_deep.Suspension.Stage[2].BladeMaterial: MaragingSteel
Voyager_deep.Suspension.Stage[2].Dilution: nan
Voyager_deep.Suspension.Stage[2].K: 18200
Voyager_deep.Suspension.Stage[2].Length: 0.15
Voyager_deep.Suspension.Stage[2].Mass: 70
Voyager_deep.Suspension.Stage[2].NWires: 4
Voyager_deep.Suspension.Stage[2].Temp: 295
Voyager_deep.Suspension.Stage[2].WireMaterial: C70Steel
Voyager_deep.Suspension.Stage[2].WireRadius: 0.000724
Voyager_deep.Suspension.Stage[3].Blade: 0.0139
Voyager_deep.Suspension.Stage[3].BladeMaterial: MaragingSteel
Voyager_deep.Suspension.Stage[3].Dilution: nan
Voyager_deep.Suspension.Stage[3].K: 1.14e+05
Voyager_deep.Suspension.Stage[3].Length: 0.15
Voyager_deep.Suspension.Stage[3].Mass: 50
Voyager_deep.Suspension.Stage[3].NWires: 2
Voyager_deep.Suspension.Stage[3].Temp: 295
Voyager_deep.Suspension.Stage[3].WireMaterial: C70Steel
Voyager_deep.Suspension.Stage[3].WireRadius: 0.00108
Voyager_deep.Suspension.SusPt_mrtHz: 1e-13
Voyager_deep.Suspension.TotalLength_m: 1.6416
Voyager_deep.Suspension.TotalMass_kg: 520
Voyager_deep.Suspension.Type: Quad
Voyager_deep.Suspension.VHCoupling.theta: 0.001
Voyager_deep.TCS.SRCloss: 0
Voyager_deep.TCS.s_cc: 7.024
Voyager_deep.TCS.s_cs: 7.321
Voyager_deep.TCS.s_ss: 7.631
Voyager_deep.fsr_Hz: 37521
Voyager_deep.gETM: -1.2194
Voyager_deep.gITM: -0.598
Voyager_deep.tms_Hz: 30985
Voyager_deep.wETM_m: 0.083543
Voyager_deep.wITM_m: 0.058504
Voyager_wideband.ArmPower_W: 3.9781e+06
Voyager_wideband.Atmospheric.AdiabaticIndex: 1.4
Voyager_wideband.Atmospheric.AirDensity: 1.225
Voyager_wideband.Atmospheric.AirKinematicViscosity: 1.8e-05
Voyager_wideband.Atmospheric.AirPressure: 1.0132e+05
Voyager_wideband.Atmospheric.KolmEnergy1m: 1
Voyager_wideband.Atmospheric.SoundSpeed: 344
Voyager_wideband.Atmospheric.TempStructConst: 0.2
Voyager_wideband.Atmospheric.TempStructExp: 0.667
Voyager_wideband.Atmospheric.Temperature: 293
Voyager_wideband.Atmospheric.TurbOuterScale: 100
Voyager_wideband.Atmospheric.WindSpeed: 10
Voyager_wideband.Infrastructure.Length: 3995
Voyager_wideband.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Voyager_wideband.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Voyager_wideband.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Voyager_wideband.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Voyager_wideband.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Voyager_wideband.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Voyager_wideband.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Voyager_wideband.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Voyager_wideband.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Voyager_wideband.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Voyager_wideband.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Voyager_wideband.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Voyager_wideband.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Voyager_wideband.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Voyager_wideband.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Voyager_wideband.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Voyager_wideband.Infrastructure.ResidualGas.SqueezedFilm.ETM.DiffusionTime: 0.0014
Voyager_wideband.Infrastructure.ResidualGas.SqueezedFilm.ETM.ExcessDamping: 2.5
Voyager_wideband.Infrastructure.Temp: 295
Voyager_wideband.Laser.Power: 202
Voyager_wideband.Laser.Wavelength: 2e-06
Voyager_wideband.LossBudget.FCpickoff: 0.01
Voyager_wideband.LossBudget.Faraday: 0.005
Voyager_wideband.LossBudget.OMCandPDs: 0.02
Voyager_wideband.LossBudget.OPO: 0.01
Voyager_wideband.LossBudget.OutputSteering: 0.01
Voyager_wideband.Materials.Coating.Alphahighn: 1e-09
Voyager_wideband.Materials.Coating.Alphalown: 5.1e-07
Voyager_wideband.Materials.Coating.Betahighn: 0.00014
Voyager_wideband.Materials.Coating.Betalown: 8e-06
Voyager_wideband.Materials.Coating.CVhighn: 1.05e+06
Voyager_wideband.Materials.Coating.CVlown: 1.6412e+06
Voyager_wideband.Materials.Coating.Indexhighn: 3.5
Voyager_wideband.Materials.Coating.Indexlown: 1.436
Voyager_wideband.Materials.Coating.Phihighn: 1e-05
Voyager_wideband.Materials.Coating.Philown: 0.0001
Voyager_wideband.Materials.Coating.Sigmahighn: 0.22
Voyager_wideband.Materials.Coating.Sigmalown: 0.17
Voyager_wideband.Materials.Coating.ThermalDiffusivityhighn: 1.03
Voyager_wideband.Materials.Coating.ThermalDiffusivitylown: 1.05
Voyager_wideband.Materials.Coating.Yhighn: 6e+10
Voyager_wideband.Materials.Coating.Ylown: 7.2e+10
Voyager_wideband.Materials.MassRadius: 0.225
Voyager_wideband.Materials.MassThickness: 0.55
Voyager_wideband.Materials.Substrate.Alphas: 5.2e-12
Voyager_wideband.Materials.Substrate.MassAlpha: 1e-09
Voyager_wideband.Materials.Substrate.MassCM: 300
Voyager_wideband.Materials.Substrate.MassDensity: 2329
Voyager_wideband.Materials.Substrate.MassKappa: 700
Voyager_wideband.Materials.Substrate.MechanicalLossExponent: 1
Voyager_wideband.Materials.Substrate.MirrorSigma: 0.27
Voyager_wideband.Materials.Substrate.MirrorY: 1.558e+11
Voyager_wideband.Materials.Substrate.RefractiveIndex: 3.5
Voyager_wideband.Materials.Substrate.Temp: 123
Voyager_wideband.Materials.Substrate.c2: 3e-13
Voyager_wideband.Materials.Substrate.dndT: 0.0001
Voyager_wideband.MaxDephaseFreq_Hz: 13.129
Voyager_wideband.MaxFundamentalDephase_rad: 0.028586
Voyager_wideband.MaxImpr4kmFCFreq_Hz: 16.131
Voyager_wideband.MaxQuantumImpr4kmFC: 1.51
Voyager_wideband.MaxTotalDephase_rad: 0.046036
Voyager_wideband.MaxTotalImpr4kmFC: 1.11
Voyager_wideband.ObsSqueezeHigh_dB: -9.0204
Voyager_wideband.ObsSqueezeLow_dB: -9.6395
Voyager_wideband.ObsSqzRefFreqHigh_Hz: 1000
Voyager_wideband.ObsSqzRefFreqLow_Hz: 200
Voyager_wideband.Optics.BSLoss: 0.0005
Voyager_wideband.Optics.Curvature.ETM: 2500
Voyager_wideband.Optics.Curvature.ITM: 1800
Voyager_wideband.Optics.ETM.CoatLayerOpticalThickness: [1.000241e-02 2.712143e-01 1.641748e-01 3.359899e-01 1.612320e-01 3.358768e-01 1.615001e-01 3.362072e-01 1.638128e-01 3.338223e-01 1.604171e-01 3.354402e-01 1.664314e-01 3.332472e-01 1.631973e-01 3.349711e-01 1.583869e-01 ]
Voyager_wideband.Optics.ETM.Transmittance: 5e-06
Voyager_wideband.Optics.ITM.CoatLayerOpticalThickness: [1.054715e-02 2.878720e-01 1.028600e-01 4.001691e-01 9.876197e-02 3.946351e-01 1.054613e-01 3.761214e-01 1.218148e-01 3.588393e-01 1.357077e-01 3.867382e-01 8.814237e-02 ]
Voyager_wideband.Optics.ITM.CoatingAbsorption: 1e-06
Voyager_wideband.Optics.ITM.SubstrateAbsorption: 0.001
Voyager_wideband.Optics.ITM.Transmittance: 0.00316
Voyager_wideband.Optics.Loss: 1e-05
Voyager_wideband.Optics.MM_ARM_SRC: 0.02
Voyager_wideband.Optics.MM_ARM_SRCphi: 0
Voyager_wideband.Optics.MM_IFO_OMC: 0.005
Voyager_wideband.Optics.MM_IFO_OMCphi: 0
Voyager_wideband.Optics.PRM.Transmittance: 0.0316
Voyager_wideband.Optics.PhotoDetectorEfficiency: 0.965
Voyager_wideband.Optics.Quadrature.dc: 1.5832
Voyager_wideband.Optics.SRM.CavityLength: 55
Voyager_wideband.Optics.SRM.LengthRMS: 1e-11
Voyager_wideband.Optics.SRM.SRCGouy_rad: 0.66323
Voyager_wideband.Optics.SRM.Transmittance: 0.011
Voyager_wideband.Optics.SRM.Tunephase: 0
Voyager_wideband.Optics.SubstrateAbsorption: 3e-05
Voyager_wideband.Optics.Type: SignalRecycled
Voyager_wideband.Optics.coupling: 1
Voyager_wideband.Optics.pcrit: 10
Voyager_wideband.RayleighSuppr_dB: 20
Voyager_wideband.Seismic.Beta: 0.8
Voyager_wideband.Seismic.Gamma: 0.8
Voyager_wideband.Seismic.KneeFrequency: 10
Voyager_wideband.Seismic.LowFrequencyLevel: 1e-09
Voyager_wideband.Seismic.Omicron: 10
Voyager_wideband.Seismic.PlatformMotion: 6D
Voyager_wideband.Seismic.RayleighWaveSpeed: 250
Voyager_wideband.Seismic.Rho: 1800
Voyager_wideband.Seismic.Site: LHO
Voyager_wideband.Seismic.TestMassHeight: 1.5
Voyager_wideband.Seismic.pWaveLevel: 45
Voyager_wideband.Seismic.pWaveSpeed: 600
Voyager_wideband.Seismic.sWaveLevel: 45
Voyager_wideband.Seismic.sWaveSpeed: 300
Voyager_wideband.Squeezer.AmplitudedB: 18
Voyager_wideband.Squeezer.FilterCavity.L: 300
Voyager_wideband.Squeezer.FilterCavity.L_mm: 0.0025
Voyager_wideband.Squeezer.FilterCavity.Lrms: 7e-13
Voyager_wideband.Squeezer.FilterCavity.Lrt: 1e-05
Voyager_wideband.Squeezer.FilterCavity.Rot: 0
Voyager_wideband.Squeezer.FilterCavity.Te: 0
Voyager_wideband.Squeezer.FilterCavity.Ti: 0.000306
Voyager_wideband.Squeezer.FilterCavity.fdetune: -12.2
Voyager_wideband.Squeezer.FilterCavity.linewidth_Hz: 12.56
Voyager_wideband.Squeezer.InjectionLoss: 0.04
Voyager_wideband.Squeezer.MM_SQZ_OMC: 0.005
Voyager_wideband.Squeezer.MM_SQZ_OMCphi: 0
Voyager_wideband.Squeezer.OutputFilter.FilterCavity.L: 4000
Voyager_wideband.Squeezer.OutputFilter.FilterCavity.Lrms: 0
Voyager_wideband.Squeezer.OutputFilter.FilterCavity.Lrt: 0.0001
Voyager_wideband.Squeezer.OutputFilter.FilterCavity.Rot: 0
Voyager_wideband.Squeezer.OutputFilter.FilterCavity.Te: 0
Voyager_wideband.Squeezer.OutputFilter.FilterCavity.Ti: 0.01
Voyager_wideband.Squeezer.OutputFilter.FilterCavity.fdetune: -30
Voyager_wideband.Squeezer.OutputFilter.Type: None
Voyager_wideband.Squeezer.SQZAngle: 0
Voyager_wideband.Squeezer.SQZAngleRMS: 0.01
Voyager_wideband.Squeezer.Type: Freq Dependent
Voyager_wideband.Suspension.C70Steel.Alpha: 1.2e-05
Voyager_wideband.Suspension.C70Steel.C: 486
Voyager_wideband.Suspension.C70Steel.K: 49
Voyager_wideband.Suspension.C70Steel.Phi: 0.0002
Voyager_wideband.Suspension.C70Steel.Rho: 7800
Voyager_wideband.Suspension.C70Steel.Y: 2.12e+11
Voyager_wideband.Suspension.C70Steel.dlnEdT: -0.00025
Voyager_wideband.Suspension.C70Steel_123K.Alpha: 8e-06
Voyager_wideband.Suspension.C70Steel_123K.C: 250
Voyager_wideband.Suspension.C70Steel_123K.K: 15
Voyager_wideband.Suspension.C70Steel_123K.Phi: 0.0002
Voyager_wideband.Suspension.C70Steel_123K.Rho: 7800
Voyager_wideband.Suspension.C70Steel_123K.Y: 2.12e+11
Voyager_wideband.Suspension.C70Steel_123K.dlnEdT: -0.00025
Voyager_wideband.Suspension.FiberType: Ribbon
Voyager_wideband.Suspension.MaragingSteel.Alpha: 1.1e-05
Voyager_wideband.Suspension.MaragingSteel.C: 460
Voyager_wideband.Suspension.MaragingSteel.K: 20
Voyager_wideband.Suspension.MaragingSteel.Phi: 0.0001
Voyager_wideband.Suspension.MaragingSteel.Rho: 7800
Voyager_wideband.Suspension.MaragingSteel.Y: 1.87e+11
Voyager_wideband.Suspension.MaragingSteel.dlnEdT: 0
Voyager_wideband.Suspension.Ribbon.Thickness: 0.0005
Voyager_wideband.Suspension.Ribbon.Width: 0.01
Voyager_wideband.Suspension.Silica.Alpha: 3.9e-07
Voyager_wideband.Suspension.Silica.C: 772
Voyager_wideband.Suspension.Silica.Dissdepth: 0.015
Voyager_wideband.Suspension.Silica.K: 1.38
Voyager_wideband.Suspension.Silica.Phi: 4.1e-10
Voyager_wideband.Suspension.Silica.Rho: 2200
Voyager_wideband.Suspension.Silica.Y: 7.2e+10
Voyager_wideband.Suspension.Silica.dlnEdT: 0.000152
Voyager_wideband.Suspension.Silicon_123K.Alpha: 1e-10
Voyager_wideband.Suspension.Silicon_123K.C: 300
Voyager_wideband.Suspension.Silicon_123K.Dissdepth: 0.00025
Voyager_wideband.Suspension.Silicon_123K.K: 700
Voyager_wideband.Suspension.Silicon_123K.Phi: 2e-09
Voyager_wideband.Suspension.Silicon_123K.Rho: 2329
Voyager_wideband.Suspension.Silicon_123K.Y: 1.558e+11
Voyager_wideband.Suspension.Silicon_123K.dlnEdT: -2e-05
Voyager_wideband.Suspension.Stage[0].Blade: 0.012
Voyager_wideband.Suspension.Stage[0].BladeMaterial: Silicon_123K
Voyager_wideband.Suspension.Stage[0].Dilution: nan
Voyager_wideband.Suspension.Stage[0].K: 2.6e+05
Voyager_wideband.Suspension.Stage[0].Length: 0.7824
Voyager_wideband.Suspension.Stage[0].Mass: 200
Voyager_wideband.Suspension.Stage[0].NWires: 4
Voyager_wideband.Suspension.Stage[0].Temp: 123
Voyager_wideband.Suspension.Stage[0].WireMaterial: Silicon_123K
Voyager_wideband.Suspension.Stage[0].WireRadius: nan
Voyager_wideband.Suspension.Stage[1].Blade: 0.00721
Voyager_wideband.Suspension.Stage[1].BladeMaterial: MaragingSteel
Voyager_wideband.Suspension.Stage[1].Dilution: nan
Voyager_wideband.Suspension.Stage[1].K: 26300
Voyager_wideband.Suspension.Stage[1].Length: 0.5592
Voyager_wideband.Suspension.Stage[1].Mass: 200
Voyager_wideband.Suspension.Stage[1].NWires: 4
Voyager_wideband.Suspension.Stage[1].Temp: 123
Voyager_wideband.Suspension.Stage[1].WireMaterialLower: C70Steel_123K
Voyager_wideband.Suspension.Stage[1].WireMaterialUpper: C70Steel
Voyager_wideband.Suspension.Stage[1].WireRadius: 0.000668
Voyager_wideband.Suspension.Stage[2].Blade: 0.0077
Voyager_wideband.Suspension.Stage[2].BladeMaterial: MaragingSteel
Voyager_wideband.Suspension.Stage[2].Dilution: nan
Voyager_wideband.Suspension.Stage[2].K: 18200
Voyager_wideband.Suspension.Stage[2].Length: 0.15
Voyager_wideband.Suspension.Stage[2].Mass: 70
Voyager_wideband.Suspension.Stage[2].NWires: 4
Voyager_wideband.Suspension.Stage[2].Temp: 295
Voyager_wideband.Suspension.Stage[2].WireMaterial: C70Steel
Voyager_wideband.Suspension.Stage[2].WireRadius: 0.000724
Voyager_wideband.Suspension.Stage[3].Blade: 0.0139
Voyager_wideband.Suspension.Stage[3].BladeMaterial: MaragingSteel
Voyager_wideband.Suspension.Stage[3].Dilution: nan
Voyager_wideband.Suspension.Stage[3].K: 1.14e+05
Voyager_wideband.Suspension.Stage[3].Length: 0.15
Voyager_wideband.Suspension.Stage[3].Mass: 50
Voyager_wideband.Suspension.Stage[3].NWires: 2
Voyager_wideband.Suspension.Stage[3].Temp: 295
Voyager_wideband.Suspension.Stage[3].WireMaterial: C70Steel
Voyager_wideband.Suspension.Stage[3].WireRadius: 0.00108
Voyager_wideband.Suspension.SusPt_mrtHz: 1e-13
Voyager_wideband.Suspension.TotalLength_m: 1.6416
Voyager_wideband.Suspension.TotalMass_kg: 520
Voyager_wideband.Suspension.Type: Quad
Voyager_wideband.Suspension.VHCoupling.theta: 0.001
Voyager_wideband.TCS.SRCloss: 0
Voyager_wideband.TCS.s_cc: 7.024
Voyager_wideband.TCS.s_cs: 7.321
Voyager_wideband.TCS.s_ss: 7.631
Voyager_wideband.fsr_Hz: 37521
Voyager_wideband.gETM: -1.2194
Voyager_wideband.gITM: -0.598
Voyager_wideband.tms_Hz: 30985
Voyager_wideband.wETM_m: 0.083543
Voyager_wideband.wITM_m: 0.058504
Asharp_folded_arms.ArmPower_W: 1.5e+06
Asharp_folded_arms.Atmospheric.AdiabaticIndex: 1.4
Asharp_folded_arms.Atmospheric.AirDensity: 1.225
Asharp_folded_arms.Atmospheric.AirKinematicViscosity: 1.8e-05
Asharp_folded_arms.Atmospheric.AirPressure: 1.0132e+05
Asharp_folded_arms.Atmospheric.KolmEnergy1m: 1
Asharp_folded_arms.Atmospheric.SoundSpeed: 344
Asharp_folded_arms.Atmospheric.TempStructConst: 0.2
Asharp_folded_arms.Atmospheric.TempStructExp: 0.667
Asharp_folded_arms.Atmospheric.Temperature: 293
Asharp_folded_arms.Atmospheric.TurbOuterScale: 100
Asharp_folded_arms.Atmospheric.WindSpeed: 10
Asharp_folded_arms.Infrastructure.Length: 12000
Asharp_folded_arms.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Asharp_folded_arms.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Asharp_folded_arms.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Asharp_folded_arms.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Asharp_folded_arms.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Asharp_folded_arms.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Asharp_folded_arms.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Asharp_folded_arms.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Asharp_folded_arms.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Asharp_folded_arms.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Asharp_folded_arms.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Asharp_folded_arms.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Asharp_folded_arms.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Asharp_folded_arms.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Asharp_folded_arms.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Asharp_folded_arms.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Asharp_folded_arms.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00016
Asharp_folded_arms.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2
Asharp_folded_arms.Infrastructure.Temp: 290
Asharp_folded_arms.Infrastructure.num_fold_mirror: 2
Asharp_folded_arms.Laser.ArmPower: 1.5e+06
Asharp_folded_arms.Laser.Wavelength: 1.064e-06
Asharp_folded_arms.LossBudget.FCpickoff: 0.01
Asharp_folded_arms.LossBudget.Faraday: 0.005
Asharp_folded_arms.LossBudget.OMCandPDs: 0.02
Asharp_folded_arms.LossBudget.OPO: 0.01
Asharp_folded_arms.LossBudget.OutputSteering: 0.01
Asharp_folded_arms.Materials.Coating.Alphahighn: 3.6e-06
Asharp_folded_arms.Materials.Coating.Alphalown: 5.1e-07
Asharp_folded_arms.Materials.Coating.Betahighn: 1.4e-05
Asharp_folded_arms.Materials.Coating.Betalown: 8e-06
Asharp_folded_arms.Materials.Coating.CVhighn: 2.1e+06
Asharp_folded_arms.Materials.Coating.CVlown: 1.6412e+06
Asharp_folded_arms.Materials.Coating.Indexhighn: 2.09
Asharp_folded_arms.Materials.Coating.Indexlown: 1.45
Asharp_folded_arms.Materials.Coating.Phihighn: 0.000266
Asharp_folded_arms.Materials.Coating.Phihighn_slope: 0
Asharp_folded_arms.Materials.Coating.Philown: 3.7e-05
Asharp_folded_arms.Materials.Coating.Philown_slope: 0
Asharp_folded_arms.Materials.Coating.Sigmahighn: 0.29
Asharp_folded_arms.Materials.Coating.Sigmalown: 0.19
Asharp_folded_arms.Materials.Coating.ThermalDiffusivityhighn: 33
Asharp_folded_arms.Materials.Coating.ThermalDiffusivitylown: 1.38
Asharp_folded_arms.Materials.Coating.Yhighn: 1.2e+11
Asharp_folded_arms.Materials.Coating.Ylown: 7e+10
Asharp_folded_arms.Materials.MassRadius: 0.225
Asharp_folded_arms.Materials.MassThickness: 0.3
Asharp_folded_arms.Materials.Substrate.Alphas: 5.2e-12
Asharp_folded_arms.Materials.Substrate.MassAlpha: 3.9e-07
Asharp_folded_arms.Materials.Substrate.MassCM: 739
Asharp_folded_arms.Materials.Substrate.MassDensity: 2200
Asharp_folded_arms.Materials.Substrate.MassKappa: 1.38
Asharp_folded_arms.Materials.Substrate.MechanicalLossExponent: 0.77
Asharp_folded_arms.Materials.Substrate.MirrorSigma: 0.167
Asharp_folded_arms.Materials.Substrate.MirrorY: 7.27e+10
Asharp_folded_arms.Materials.Substrate.RefractiveIndex: 1.45
Asharp_folded_arms.Materials.Substrate.Temp: 295
Asharp_folded_arms.Materials.Substrate.c2: 7.6e-12
Asharp_folded_arms.MaxDephaseFreq_Hz: 13.877
Asharp_folded_arms.MaxFundamentalDephase_rad: 0.076201
Asharp_folded_arms.MaxImpr4kmFCFreq_Hz: 12.658
Asharp_folded_arms.MaxQuantumImpr4kmFC: 1.5499
Asharp_folded_arms.MaxTotalDephase_rad: 0.076846
Asharp_folded_arms.MaxTotalImpr4kmFC: 1.0208
Asharp_folded_arms.ObsSqueezeHigh_dB: -9.8698
Asharp_folded_arms.ObsSqueezeLow_dB: -10.113
Asharp_folded_arms.ObsSqzRefFreqHigh_Hz: 1000
Asharp_folded_arms.ObsSqzRefFreqLow_Hz: 200
Asharp_folded_arms.Optics.BSLoss: 0.0005
Asharp_folded_arms.Optics.Curvature.ETM: 9011
Asharp_folded_arms.Optics.Curvature.ITM: 9011
Asharp_folded_arms.Optics.ETM.CoatingThicknessCap: 0.5
Asharp_folded_arms.Optics.ETM.CoatingThicknessLown: 0.27
Asharp_folded_arms.Optics.ETM.Transmittance: 5e-06
Asharp_folded_arms.Optics.ITM.CoatingAbsorption: 5e-07
Asharp_folded_arms.Optics.ITM.CoatingThicknessCap: 0.5
Asharp_folded_arms.Optics.ITM.CoatingThicknessLown: 0.308
Asharp_folded_arms.Optics.ITM.Transmittance: 0.014
Asharp_folded_arms.Optics.Loss: 3.75e-05
Asharp_folded_arms.Optics.PRM.Transmittance: 0.03
Asharp_folded_arms.Optics.PhotoDetectorEfficiency: 0.965
Asharp_folded_arms.Optics.Quadrature.dc: 1.5708
Asharp_folded_arms.Optics.SRM.CavityLength: 55
Asharp_folded_arms.Optics.SRM.LengthRMS: 0
Asharp_folded_arms.Optics.SRM.SRCGouy_rad: 0.66323
Asharp_folded_arms.Optics.SRM.Transmittance: 0.013
Asharp_folded_arms.Optics.SRM.Tunephase: 0
Asharp_folded_arms.Optics.SubstrateAbsorption: 5e-05
Asharp_folded_arms.Optics.Type: SignalRecycled
Asharp_folded_arms.Optics.coupling: 1
Asharp_folded_arms.Optics.pcrit: 10
Asharp_folded_arms.RayleighSuppr_dB: 6.0206
Asharp_folded_arms.Seismic.Beta: 0.8
Asharp_folded_arms.Seismic.Gamma: 0.8
Asharp_folded_arms.Seismic.KneeFrequency: 10
Asharp_folded_arms.Seismic.LowFrequencyLevel: 1e-09
Asharp_folded_arms.Seismic.Omicron: 2
Asharp_folded_arms.Seismic.RayleighWaveSpeed: 250
Asharp_folded_arms.Seismic.Rho: 1800
Asharp_folded_arms.Seismic.Site: LHO
Asharp_folded_arms.Seismic.TestMassHeight: 1.5
Asharp_folded_arms.Seismic.pWaveLevel: 45
Asharp_folded_arms.Seismic.pWaveSpeed: 600
Asharp_folded_arms.Seismic.sWaveLevel: 45
Asharp_folded_arms.Seismic.sWaveSpeed: 300
Asharp_folded_arms.Squeezer.AmplitudedB: 18
Asharp_folded_arms.Squeezer.FilterCavity.L: 300
Asharp_folded_arms.Squeezer.FilterCavity.Lrms: 0
Asharp_folded_arms.Squeezer.FilterCavity.Lrt: 3e-05
Asharp_folded_arms.Squeezer.FilterCavity.Rot: 0
Asharp_folded_arms.Squeezer.FilterCavity.Te: 1e-06
Asharp_folded_arms.Squeezer.FilterCavity.Ti: 0.000327
Asharp_folded_arms.Squeezer.FilterCavity.fdetune: -12.91
Asharp_folded_arms.Squeezer.FilterCavity.linewidth_Hz: 8.6061
Asharp_folded_arms.Squeezer.InjectionLoss: 0.04
Asharp_folded_arms.Squeezer.LOAngleRMS: 0.03
Asharp_folded_arms.Squeezer.SQZAngle: 0
Asharp_folded_arms.Squeezer.SQZAngleRMS: 0.01
Asharp_folded_arms.Squeezer.Type: Freq Dependent
Asharp_folded_arms.Suspension.BreakStress: 7.5e+08
Asharp_folded_arms.Suspension.C70Steel.Alpha: 1.2e-05
Asharp_folded_arms.Suspension.C70Steel.C: 486
Asharp_folded_arms.Suspension.C70Steel.K: 49
Asharp_folded_arms.Suspension.C70Steel.Phi: 0.0002
Asharp_folded_arms.Suspension.C70Steel.Rho: 7800
Asharp_folded_arms.Suspension.C70Steel.Y: 2.12e+11
Asharp_folded_arms.Suspension.C70Steel.dlnEdT: -0.00025
Asharp_folded_arms.Suspension.Fiber.EndLength: 0.045
Asharp_folded_arms.Suspension.Fiber.EndRadius: 0.00065
Asharp_folded_arms.Suspension.Fiber.Radius: 0.000226
Asharp_folded_arms.Suspension.FiberType: Tapered
Asharp_folded_arms.Suspension.MaragingSteel.Alpha: 1.1e-05
Asharp_folded_arms.Suspension.MaragingSteel.C: 460
Asharp_folded_arms.Suspension.MaragingSteel.K: 20
Asharp_folded_arms.Suspension.MaragingSteel.Phi: 0.0001
Asharp_folded_arms.Suspension.MaragingSteel.Rho: 7800
Asharp_folded_arms.Suspension.MaragingSteel.Y: 1.87e+11
Asharp_folded_arms.Suspension.MaragingSteel.dlnEdT: 0
Asharp_folded_arms.Suspension.Ribbon.Thickness: 0.000115
Asharp_folded_arms.Suspension.Ribbon.Width: 0.00115
Asharp_folded_arms.Suspension.Silica.Alpha: 3.9e-07
Asharp_folded_arms.Suspension.Silica.C: 772
Asharp_folded_arms.Suspension.Silica.Dissdepth: 0.015
Asharp_folded_arms.Suspension.Silica.K: 1.38
Asharp_folded_arms.Suspension.Silica.Phi: 4.1e-10
Asharp_folded_arms.Suspension.Silica.Rho: 2200
Asharp_folded_arms.Suspension.Silica.Y: 7.2e+10
Asharp_folded_arms.Suspension.Silica.dlnEdT: 0.000152
Asharp_folded_arms.Suspension.Silicon.Alpha: 1e-10
Asharp_folded_arms.Suspension.Silicon.C: 300
Asharp_folded_arms.Suspension.Silicon.Dissdepth: 0.0015
Asharp_folded_arms.Suspension.Silicon.K: 700
Asharp_folded_arms.Suspension.Silicon.Phi: 2e-09
Asharp_folded_arms.Suspension.Silicon.Rho: 2329
Asharp_folded_arms.Suspension.Silicon.Y: 1.558e+11
Asharp_folded_arms.Suspension.Silicon.dlnEdT: -2e-05
Asharp_folded_arms.Suspension.Stage[0].Blade: nan
Asharp_folded_arms.Suspension.Stage[0].BladeMaterial: Silica
Asharp_folded_arms.Suspension.Stage[0].Dilution: nan
Asharp_folded_arms.Suspension.Stage[0].K: nan
Asharp_folded_arms.Suspension.Stage[0].Length: 0.6
Asharp_folded_arms.Suspension.Stage[0].Mass: 104.4
Asharp_folded_arms.Suspension.Stage[0].NWires: 4
Asharp_folded_arms.Suspension.Stage[0].WireMaterial: Silica
Asharp_folded_arms.Suspension.Stage[0].WireRadius: nan
Asharp_folded_arms.Suspension.Stage[1].Blade: 0.0025
Asharp_folded_arms.Suspension.Stage[1].BladeMaterial: MaragingSteel
Asharp_folded_arms.Suspension.Stage[1].Dilution: nan
Asharp_folded_arms.Suspension.Stage[1].K: 11600
Asharp_folded_arms.Suspension.Stage[1].Length: 0.34
Asharp_folded_arms.Suspension.Stage[1].Mass: 104.4
Asharp_folded_arms.Suspension.Stage[1].NWires: 4
Asharp_folded_arms.Suspension.Stage[1].WireMaterial: C70Steel
Asharp_folded_arms.Suspension.Stage[1].WireRadius: 0.0005
Asharp_folded_arms.Suspension.Stage[2].Blade: 0.003
Asharp_folded_arms.Suspension.Stage[2].BladeMaterial: MaragingSteel
Asharp_folded_arms.Suspension.Stage[2].Dilution: nan
Asharp_folded_arms.Suspension.Stage[2].K: 19500
Asharp_folded_arms.Suspension.Stage[2].Length: 0.34
Asharp_folded_arms.Suspension.Stage[2].Mass: 87
Asharp_folded_arms.Suspension.Stage[2].NWires: 4
Asharp_folded_arms.Suspension.Stage[2].WireMaterial: C70Steel
Asharp_folded_arms.Suspension.Stage[2].WireRadius: 0.0006
Asharp_folded_arms.Suspension.Stage[3].Blade: 0.0035
Asharp_folded_arms.Suspension.Stage[3].BladeMaterial: MaragingSteel
Asharp_folded_arms.Suspension.Stage[3].Dilution: nan
Asharp_folded_arms.Suspension.Stage[3].K: 13700
Asharp_folded_arms.Suspension.Stage[3].Length: 0.34
Asharp_folded_arms.Suspension.Stage[3].Mass: 123
Asharp_folded_arms.Suspension.Stage[3].NWires: 4
Asharp_folded_arms.Suspension.Stage[3].WireMaterial: C70Steel
Asharp_folded_arms.Suspension.Stage[3].WireRadius: 0.0007
Asharp_folded_arms.Suspension.SusPt_mrtHz: 1e-11
Asharp_folded_arms.Suspension.Temp: 290
Asharp_folded_arms.Suspension.TotalLength_m: 1.62
Asharp_folded_arms.Suspension.TotalMass_kg: 418.8
Asharp_folded_arms.Suspension.Type: Quad
Asharp_folded_arms.TCS.SRCloss: 0
Asharp_folded_arms.TCS.s_cc: 7.024
Asharp_folded_arms.TCS.s_cs: 7.321
Asharp_folded_arms.TCS.s_ss: 7.631
Asharp_folded_arms.fsr_Hz: 12491
Asharp_folded_arms.gETM: -0.33171
Asharp_folded_arms.gITM: -0.33171
Asharp_folded_arms.tms_Hz: 7590
Asharp_folded_arms.wETM_m: 0.065636
Asharp_folded_arms.wITM_m: 0.065636
Aplus_wideband.ArmPower_W: 7.5e+05
Aplus_wideband.Atmospheric.AdiabaticIndex: 1.4
Aplus_wideband.Atmospheric.AirDensity: 1.225
Aplus_wideband.Atmospheric.AirKinematicViscosity: 1.8e-05
Aplus_wideband.Atmospheric.AirPressure: 1.0132e+05
Aplus_wideband.Atmospheric.KolmEnergy1m: 1
Aplus_wideband.Atmospheric.SoundSpeed: 344
Aplus_wideband.Atmospheric.TempStructConst: 0.2
Aplus_wideband.Atmospheric.TempStructExp: 0.667
Aplus_wideband.Atmospheric.Temperature: 293
Aplus_wideband.Atmospheric.TurbOuterScale: 100
Aplus_wideband.Atmospheric.WindSpeed: 10
Aplus_wideband.Infrastructure.Length: 3995
Aplus_wideband.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Aplus_wideband.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Aplus_wideband.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Aplus_wideband.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Aplus_wideband.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Aplus_wideband.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Aplus_wideband.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Aplus_wideband.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Aplus_wideband.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Aplus_wideband.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Aplus_wideband.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Aplus_wideband.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Aplus_wideband.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Aplus_wideband.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Aplus_wideband.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Aplus_wideband.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Aplus_wideband.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.0008
Aplus_wideband.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2
Aplus_wideband.Infrastructure.Temp: 290
Aplus_wideband.Laser.ArmPower: 7.5e+05
Aplus_wideband.Laser.Wavelength: 1.064e-06
Aplus_wideband.LossBudget.FCpickoff: 0.01
Aplus_wideband.LossBudget.Faraday: 0.005
Aplus_wideband.LossBudget.OMCandPDs: 0.025
Aplus_wideband.LossBudget.OPO: 0.02
Aplus_wideband.LossBudget.OutputSteering: 0.015
Aplus_wideband.Materials.Coating.Alphahighn: 3.6e-06
Aplus_wideband.Materials.Coating.Alphalown: 5.1e-07
Aplus_wideband.Materials.Coating.Betahighn: 1.4e-05
Aplus_wideband.Materials.Coating.Betalown: 8e-06
Aplus_wideband.Materials.Coating.CVhighn: 2.1e+06
Aplus_wideband.Materials.Coating.CVlown: 1.6412e+06
Aplus_wideband.Materials.Coating.Indexhighn: 2.09
Aplus_wideband.Materials.Coating.Indexlown: 1.45
Aplus_wideband.Materials.Coating.Phihighn: 9e-05
Aplus_wideband.Materials.Coating.Phihighn_slope: 0.1
Aplus_wideband.Materials.Coating.Philown: 1.25e-05
Aplus_wideband.Materials.Coating.Philown_slope: 0
Aplus_wideband.Materials.Coating.Sigmahighn: 0.29
Aplus_wideband.Materials.Coating.Sigmalown: 0.19
Aplus_wideband.Materials.Coating.ThermalDiffusivityhighn: 33
Aplus_wideband.Materials.Coating.ThermalDiffusivitylown: 1.38
Aplus_wideband.Materials.Coating.Yhighn: 1.2e+11
Aplus_wideband.Materials.Coating.Ylown: 7e+10
Aplus_wideband.Materials.MassRadius: 0.17
Aplus_wideband.Materials.MassThickness: 0.2
Aplus_wideband.Materials.Substrate.Alphas: 5.2e-12
Aplus_wideband.Materials.Substrate.MassAlpha: 3.9e-07
Aplus_wideband.Materials.Substrate.MassCM: 739
Aplus_wideband.Materials.Substrate.MassDensity: 2200
Aplus_wideband.Materials.Substrate.MassKappa: 1.38
Aplus_wideband.Materials.Substrate.MechanicalLossExponent: 0.77
Aplus_wideband.Materials.Substrate.MirrorSigma: 0.167
Aplus_wideband.Materials.Substrate.MirrorY: 7.27e+10
Aplus_wideband.Materials.Substrate.RefractiveIndex: 1.45
Aplus_wideband.Materials.Substrate.Temp: 295
Aplus_wideband.Materials.Substrate.c2: 7.6e-12
Aplus_wideband.MaxDephaseFreq_Hz: 17.803
Aplus_wideband.MaxFundamentalDephase_rad: 0.078675
Aplus_wideband.MaxTotalDephase_rad: 0.084134
Aplus_wideband.ObsSqueezeHigh_dB: -7.4315
Aplus_wideband.ObsSqueezeLow_dB: -7.7939
Aplus_wideband.ObsSqzRefFreqHigh_Hz: 1000
Aplus_wideband.ObsSqzRefFreqLow_Hz: 200
Aplus_wideband.Optics.BSLoss: 0.003
Aplus_wideband.Optics.Curvature.ETM: 2245
Aplus_wideband.Optics.Curvature.ITM: 1934
Aplus_wideband.Optics.ETM.CoatingThicknessCap: 0.5
Aplus_wideband.Optics.ETM.CoatingThicknessLown: 0.27
Aplus_wideband.Optics.ETM.Transmittance: 5e-06
Aplus_wideband.Optics.ITM.CoatingAbsorption: 5e-07
Aplus_wideband.Optics.ITM.CoatingThicknessCap: 0.5
Aplus_wideband.Optics.ITM.CoatingThicknessLown: 0.308
Aplus_wideband.Optics.ITM.Transmittance: 0.014
Aplus_wideband.Optics.Loss: 3.75e-05
Aplus_wideband.Optics.PRM.Transmittance: 0.03
Aplus_wideband.Optics.PhotoDetectorEfficiency: 0.955
Aplus_wideband.Optics.Quadrature.dc: 1.5708
Aplus_wideband.Optics.SRM.CavityLength: 55
Aplus_wideband.Optics.SRM.LengthRMS: 0
Aplus_wideband.Optics.SRM.SRCGouy_rad: 0.66323
Aplus_wideband.Optics.SRM.Transmittance: 0.05
Aplus_wideband.Optics.SRM.Tunephase: 0
Aplus_wideband.Optics.SubstrateAbsorption: 5e-05
Aplus_wideband.Optics.Type: SignalRecycled
Aplus_wideband.Optics.coupling: 1
Aplus_wideband.Optics.pcrit: 10
Aplus_wideband.RayleighSuppr_dB: 0
Aplus_wideband.Seismic.Beta: 0.8
Aplus_wideband.Seismic.Gamma: 0.8
Aplus_wideband.Seismic.KneeFrequency: 10
Aplus_wideband.Seismic.LowFrequencyLevel: 1e-09
Aplus_wideband.Seismic.Omicron: 1
Aplus_wideband.Seismic.RayleighWaveSpeed: 250
Aplus_wideband.Seismic.Rho: 1800
Aplus_wideband.Seismic.Site: LHO
Aplus_wideband.Seismic.TestMassHeight: 1.5
Aplus_wideband.Seismic.pWaveLevel: 45
Aplus_wideband.Seismic.pWaveSpeed: 600
Aplus_wideband.Seismic.sWaveLevel: 45
Aplus_wideband.Seismic.sWaveSpeed: 300
Aplus_wideband.Squeezer.AmplitudedB: 12
Aplus_wideband.Squeezer.FilterCavity.L: 300
Aplus_wideband.Squeezer.FilterCavity.Lrms: 0
Aplus_wideband.Squeezer.FilterCavity.Lrt: 4e-05
Aplus_wideband.Squeezer.FilterCavity.Rot: 0
Aplus_wideband.Squeezer.FilterCavity.Te: 1e-06
Aplus_wideband.Squeezer.FilterCavity.Ti: 0.00042
Aplus_wideband.Squeezer.FilterCavity.fdetune: -16.6
Aplus_wideband.Squeezer.FilterCavity.linewidth_Hz: 18.312
Aplus_wideband.Squeezer.InjectionLoss: 0.05
Aplus_wideband.Squeezer.LOAngleRMS: 0.03
Aplus_wideband.Squeezer.SQZAngle: 0
Aplus_wideband.Squeezer.SQZAngleRMS: 0.03
Aplus_wideband.Squeezer.Type: Freq Dependent
Aplus_wideband.Suspension.BreakStress: 7.5e+08
Aplus_wideband.Suspension.C70Steel.Alpha: 1.2e-05
Aplus_wideband.Suspension.C70Steel.C: 486
Aplus_wideband.Suspension.C70Steel.K: 49
Aplus_wideband.Suspension.C70Steel.Phi: 0.0002
Aplus_wideband.Suspension.C70Steel.Rho: 7800
Aplus_wideband.Suspension.C70Steel.Y: 2.12e+11
Aplus_wideband.Suspension.C70Steel.dlnEdT: -0.00025
Aplus_wideband.Suspension.Fiber.EndLength: 0.045
Aplus_wideband.Suspension.Fiber.EndRadius: 0.0004
Aplus_wideband.Suspension.Fiber.Radius: 0.000205
Aplus_wideband.Suspension.FiberType: Tapered
Aplus_wideband.Suspension.MaragingSteel.Alpha: 1.1e-05
Aplus_wideband.Suspension.MaragingSteel.C: 460
Aplus_wideband.Suspension.MaragingSteel.K: 20
Aplus_wideband.Suspension.MaragingSteel.Phi: 0.0001
Aplus_wideband.Suspension.MaragingSteel.Rho: 7800
Aplus_wideband.Suspension.MaragingSteel.Y: 1.87e+11
Aplus_wideband.Suspension.MaragingSteel.dlnEdT: 0
Aplus_wideband.Suspension.Ribbon.Thickness: 0.000115
Aplus_wideband.Suspension.Ribbon.Width: 0.00115
Aplus_wideband.Suspension.Silica.Alpha: 3.9e-07
Aplus_wideband.Suspension.Silica.C: 772
Aplus_wideband.Suspension.Silica.Dissdepth: 0.015
Aplus_wideband.Suspension.Silica.K: 1.38
Aplus_wideband.Suspension.Silica.Phi: 4.1e-10
Aplus_wideband.Suspension.Silica.Rho: 2200
Aplus_wideband.Suspension.Silica.Y: 7.2e+10
Aplus_wideband.Suspension.Silica.dlnEdT: 0.000152
Aplus_wideband.Suspension.Silicon.Alpha: 1e-10
Aplus_wideband.Suspension.Silicon.C: 300
Aplus_wideband.Suspension.Silicon.Dissdepth: 0.0015
Aplus_wideband.Suspension.Silicon.K: 700
Aplus_wideband.Suspension.Silicon.Phi: 2e-09
Aplus_wideband.Suspension.Silicon.Rho: 2329
Aplus_wideband.Suspension.Silicon.Y: 1.558e+11
Aplus_wideband.Suspension.Silicon.dlnEdT: -2e-05
Aplus_wideband.Suspension.Stage[0].Blade: nan
Aplus_wideband.Suspension.Stage[0].Dilution: nan
Aplus_wideband.Suspension.Stage[0].K: nan
Aplus_wideband.Suspension.Stage[0].Length: 0.59
Aplus_wideband.Suspension.Stage[0].Mass: 39.6
Aplus_wideband.Suspension.Stage[0].NWires: 4
Aplus_wideband.Suspension.Stage[0].WireRadius: nan
Aplus_wideband.Suspension.Stage[1].Blade: 0.0042
Aplus_wideband.Suspension.Stage[1].Dilution: 106
Aplus_wideband.Suspension.Stage[1].K: 5200
Aplus_wideband.Suspension.Stage[1].Length: 0.341
Aplus_wideband.Suspension.Stage[1].Mass: 39.6
Aplus_wideband.Suspension.Stage[1].NWires: 4
Aplus_wideband.Suspension.Stage[1].WireRadius: 0.00031
Aplus_wideband.Suspension.Stage[2].Blade: 0.0046
Aplus_wideband.Suspension.Stage[2].Dilution: 80
Aplus_wideband.Suspension.Stage[2].K: 3900
Aplus_wideband.Suspension.Stage[2].Length: 0.277
Aplus_wideband.Suspension.Stage[2].Mass: 21.8
Aplus_wideband.Suspension.Stage[2].NWires: 4
Aplus_wideband.Suspension.Stage[2].WireRadius: 0.00035
Aplus_wideband.Suspension.Stage[3].Blade: 0.0043
Aplus_wideband.Suspension.Stage[3].Dilution: 87
Aplus_wideband.Suspension.Stage[3].K: 3400
Aplus_wideband.Suspension.Stage[3].Length: 0.416
Aplus_wideband.Suspension.Stage[3].Mass: 22.1
Aplus_wideband.Suspension.Stage[3].NWires: 2
Aplus_wideband.Suspension.Stage[3].WireRadius: 0.00052
Aplus_wideband.Suspension.SusPt_mrtHz: 1e-11
Aplus_wideband.Suspension.Temp: 290
Aplus_wideband.Suspension.TotalLength_m: 1.624
Aplus_wideband.Suspension.TotalMass_kg: 123.1
Aplus_wideband.Suspension.Type: Quad
Aplus_wideband.TCS.SRCloss: 0
Aplus_wideband.TCS.s_cc: 7.024
Aplus_wideband.TCS.s_cs: 7.321
Aplus_wideband.TCS.s_ss: 7.631
Aplus_wideband.fsr_Hz: 37521
Aplus_wideband.gETM: -1.0657
Aplus_wideband.gITM: -0.77951
Aplus_wideband.tms_Hz: 32456
Aplus_wideband.wETM_m: 0.062007
Aplus_wideband.wITM_m: 0.053032
Aplus_sus.Atmospheric.AdiabaticIndex: 1.4
Aplus_sus.Atmospheric.AirDensity: 1.225
Aplus_sus.Atmospheric.AirKinematicViscosity: 1.8e-05
Aplus_sus.Atmospheric.AirPressure: 1.0132e+05
Aplus_sus.Atmospheric.KolmEnergy1m: 1
Aplus_sus.Atmospheric.SoundSpeed: 344
Aplus_sus.Atmospheric.TempStructConst: 0.2
Aplus_sus.Atmospheric.TempStructExp: 0.667
Aplus_sus.Atmospheric.Temperature: 293
Aplus_sus.Atmospheric.TurbOuterScale: 100
Aplus_sus.Atmospheric.WindSpeed: 10
Aplus_sus.BounceMode_Hz: 9.7312
Aplus_sus.HorizMode_Hz: 3.3828
Aplus_sus.Infrastructure.Length: 3995
Aplus_sus.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
Aplus_sus.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
Aplus_sus.Infrastructure.ResidualGas.H2.mass: 3.35e-27
Aplus_sus.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
Aplus_sus.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
Aplus_sus.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
Aplus_sus.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
Aplus_sus.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
Aplus_sus.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
Aplus_sus.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
Aplus_sus.Infrastructure.ResidualGas.N2.mass: 4.65e-26
Aplus_sus.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
Aplus_sus.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
Aplus_sus.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
Aplus_sus.Infrastructure.ResidualGas.O2.mass: 5.31e-26
Aplus_sus.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
Aplus_sus.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.0008
Aplus_sus.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2
Aplus_sus.Infrastructure.Temp: 290
Aplus_sus.Laser.ArmPower: 7.5e+05
Aplus_sus.Laser.Wavelength: 1.064e-06
Aplus_sus.LossBudget.FCpickoff: 0.01
Aplus_sus.LossBudget.Faraday: 0.005
Aplus_sus.LossBudget.OMCandPDs: 0.025
Aplus_sus.LossBudget.OPO: 0.02
Aplus_sus.LossBudget.OutputSteering: 0.015
Aplus_sus.Materials.Coating.Alphahighn: 3.6e-06
Aplus_sus.Materials.Coating.Alphalown: 5.1e-07
Aplus_sus.Materials.Coating.Betahighn: 1.4e-05
Aplus_sus.Materials.Coating.Betalown: 8e-06
Aplus_sus.Materials.Coating.CVhighn: 2.1e+06
Aplus_sus.Materials.Coating.CVlown: 1.6412e+06
Aplus_sus.Materials.Coating.Indexhighn: 2.09
Aplus_sus.Materials.Coating.Indexlown: 1.45
Aplus_sus.Materials.Coating.Phihighn: 9e-05
Aplus_sus.Materials.Coating.Phihighn_slope: 0.1
Aplus_sus.Materials.Coating.Philown: 1.25e-05
Aplus_sus.Materials.Coating.Philown_slope: 0
Aplus_sus.Materials.Coating.Sigmahighn: 0.29
Aplus_sus.Materials.Coating.Sigmalown: 0.19
Aplus_sus.Materials.Coating.ThermalDiffusivityhighn: 33
Aplus_sus.Materials.Coating.ThermalDiffusivitylown: 1.38
Aplus_sus.Materials.Coating.Yhighn: 1.2e+11
Aplus_sus.Materials.Coating.Ylown: 7e+10
Aplus_sus.Materials.MassRadius: 0.17
Aplus_sus.Materials.MassThickness: 0.2
Aplus_sus.Materials.Substrate.Alphas: 5.2e-12
Aplus_sus.Materials.Substrate.MassAlpha: 3.9e-07
Aplus_sus.Materials.Substrate.MassCM: 739
Aplus_sus.Materials.Substrate.MassDensity: 2200
Aplus_sus.Materials.Substrate.MassKappa: 1.38
Aplus_sus.Materials.Substrate.MechanicalLossExponent: 0.77
Aplus_sus.Materials.Substrate.MirrorSigma: 0.167
Aplus_sus.Materials.Substrate.MirrorY: 7.27e+10
Aplus_sus.Materials.Substrate.RefractiveIndex: 1.45
Aplus_sus.Materials.Substrate.Temp: 295
Aplus_sus.Materials.Substrate.c2: 7.6e-12
Aplus_sus.Optics.BSLoss: 0.003
Aplus_sus.Optics.Curvature.ETM: 2245
Aplus_sus.Optics.Curvature.ITM: 1934
Aplus_sus.Optics.ETM.CoatingThicknessCap: 0.5
Aplus_sus.Optics.ETM.CoatingThicknessLown: 0.27
Aplus_sus.Optics.ETM.Transmittance: 5e-06
Aplus_sus.Optics.ITM.CoatingAbsorption: 5e-07
Aplus_sus.Optics.ITM.CoatingThicknessCap: 0.5
Aplus_sus.Optics.ITM.CoatingThicknessLown: 0.308
Aplus_sus.Optics.ITM.Transmittance: 0.014
Aplus_sus.Optics.Loss: 3.75e-05
Aplus_sus.Optics.PRM.Transmittance: 0.03
Aplus_sus.Optics.PhotoDetectorEfficiency: 0.955
Aplus_sus.Optics.Quadrature.dc: 1.5708
Aplus_sus.Optics.SRM.CavityLength: 55
Aplus_sus.Optics.SRM.LengthRMS: 0
Aplus_sus.Optics.SRM.SRCGouy_rad: 0.66323
Aplus_sus.Optics.SRM.Transmittance: 0.325
Aplus_sus.Optics.SRM.Tunephase: 0
Aplus_sus.Optics.SubstrateAbsorption: 5e-05
Aplus_sus.Optics.Type: SignalRecycled
Aplus_sus.Optics.coupling: 1
Aplus_sus.Optics.pcrit: 10
Aplus_sus.Seismic.Beta: 0.8
Aplus_sus.Seismic.Gamma: 0.8
Aplus_sus.Seismic.KneeFrequency: 10
Aplus_sus.Seismic.LowFrequencyLevel: 1e-09
Aplus_sus.Seismic.Omicron: 1
Aplus_sus.Seismic.RayleighWaveSpeed: 250
Aplus_sus.Seismic.Rho: 1800
Aplus_sus.Seismic.Site: LHO
Aplus_sus.Seismic.TestMassHeight: 1.5
Aplus_sus.Seismic.pWaveLevel: 45
Aplus_sus.Seismic.pWaveSpeed: 600
Aplus_sus.Seismic.sWaveLevel: 45
Aplus_sus.Seismic.sWaveSpeed: 300
Aplus_sus.Squeezer.AmplitudedB: 12
Aplus_sus.Squeezer.FilterCavity.L: 300
Aplus_sus.Squeezer.FilterCavity.Lrms: 0
Aplus_sus.Squeezer.FilterCavity.Lrt: 4e-05
Aplus_sus.Squeezer.FilterCavity.Rot: 0
Aplus_sus.Squeezer.FilterCavity.Te: 1e-06
Aplus_sus.Squeezer.FilterCavity.Ti: 0.0012
Aplus_sus.Squeezer.FilterCavity.fdetune: -45.78
Aplus_sus.Squeezer.InjectionLoss: 0.05
Aplus_sus.Squeezer.LOAngleRMS: 0.03
Aplus_sus.Squeezer.SQZAngle: 0
Aplus_sus.Squeezer.SQZAngleRMS: 0.03
Aplus_sus.Squeezer.Type: Freq Dependent
Aplus_sus.Suspension.BreakStress: 7.5e+08
Aplus_sus.Suspension.C70Steel.Alpha: 1.2e-05
Aplus_sus.Suspension.C70Steel.C: 486
Aplus_sus.Suspension.C70Steel.K: 49
Aplus_sus.Suspension.C70Steel.Phi: 0.0002
Aplus_sus.Suspension.C70Steel.Rho: 7800
Aplus_sus.Suspension.C70Steel.Y: 2.12e+11
Aplus_sus.Suspension.C70Steel.dlnEdT: -0.00025
Aplus_sus.Suspension.Fiber.EndLength: 0.045
Aplus_sus.Suspension.Fiber.EndRadius: 0.0004
Aplus_sus.Suspension.Fiber.Radius: 0.000205
Aplus_sus.Suspension.FiberType: Tapered
Aplus_sus.Suspension.MaragingSteel.Alpha: 1.1e-05
Aplus_sus.Suspension.MaragingSteel.C: 460
Aplus_sus.Suspension.MaragingSteel.K: 20
Aplus_sus.Suspension.MaragingSteel.Phi: 0.0001
Aplus_sus.Suspension.MaragingSteel.Rho: 7800
Aplus_sus.Suspension.MaragingSteel.Y: 1.87e+11
Aplus_sus.Suspension.MaragingSteel.dlnEdT: 0
Aplus_sus.Suspension.Ribbon.Thickness: 0.000115
Aplus_sus.Suspension.Ribbon.Width: 0.00115
Aplus_sus.Suspension.Silica.Alpha: 3.9e-07
Aplus_sus.Suspension.Silica.C: 772
Aplus_sus.Suspension.Silica.Dissdepth: 0.015
Aplus_sus.Suspension.Silica.K: 1.38
Aplus_sus.Suspension.Silica.Phi: 4.1e-10
Aplus_sus.Suspension.Silica.Rho: 2200
Aplus_sus.Suspension.Silica.Y: 7.2e+10
Aplus_sus.Suspension.Silica.dlnEdT: 0.000152
Aplus_sus.Suspension.Silicon.Alpha: 1e-10
Aplus_sus.Suspension.Silicon.C: 300
Aplus_sus.Suspension.Silicon.Dissdepth: 0.0015
Aplus_sus.Suspension.Silicon.K: 700
Aplus_sus.Suspension.Silicon.Phi: 2e-09
Aplus_sus.Suspension.Silicon.Rho: 2329
Aplus_sus.Suspension.Silicon.Y: 1.558e+11
Aplus_sus.Suspension.Silicon.dlnEdT: -2e-05
Aplus_sus.Suspension.Stage[0].Blade: nan
Aplus_sus.Suspension.Stage[0].Dilution: nan
Aplus_sus.Suspension.Stage[0].K: nan
Aplus_sus.Suspension.Stage[0].Length: 0.59
Aplus_sus.Suspension.Stage[0].Mass: 39.6
Aplus_sus.Suspension.Stage[0].NWires: 4
Aplus_sus.Suspension.Stage[0].WireRadius: nan
Aplus_sus.Suspension.Stage[1].Blade: 0.0042
Aplus_sus.Suspension.Stage[1].Dilution: 106
Aplus_sus.Suspension.Stage[1].K: 5200
Aplus_sus.Suspension.Stage[1].Length: 0.341
Aplus_sus.Suspension.Stage[1].Mass: 39.6
Aplus_sus.Suspension.Stage[1].NWires: 4
Aplus_sus.Suspension.Stage[1].WireRadius: 0.00031
Aplus_sus.Suspension.Stage[2].Blade: 0.0046
Aplus_sus.Suspension.Stage[2].Dilution: 80
Aplus_sus.Suspension.Stage[2].K: 3900
Aplus_sus.Suspension.Stage[2].Length: 0.277
Aplus_sus.Suspension.Stage[2].Mass: 21.8
Aplus_sus.Suspension.Stage[2].NWires: 4
Aplus_sus.Suspension.Stage[2].WireRadius: 0.00035
Aplus_sus.Suspension.Stage[3].Blade: 0.0043
Aplus_sus.Suspension.Stage[3].Dilution: 87
Aplus_sus.Suspension.Stage[3].K: 3400
Aplus_sus.Suspension.Stage[3].Length: 0.416
Aplus_sus.Suspension.Stage[3].Mass: 22.1
Aplus_sus.Suspension.Stage[3].NWires: 2
Aplus_sus.Suspension.Stage[3].WireRadius: 0.00052
Aplus_sus.Suspension.Temp: 290
Aplus_sus.Suspension.Type: Quad
Aplus_sus.TCS.SRCloss: 0
Aplus_sus.TCS.s_cc: 7.024
Aplus_sus.TCS.s_cs: 7.321
Aplus_sus.TCS.s_ss: 7.631
Aplus_sus.ViolinMode_Hz: 496.52
1p2GPa.Atmospheric.AdiabaticIndex: 1.4
1p2GPa.Atmospheric.AirDensity: 1.225
1p2GPa.Atmospheric.AirKinematicViscosity: 1.8e-05
1p2GPa.Atmospheric.AirPressure: 1.0132e+05
1p2GPa.Atmospheric.KolmEnergy1m: 1
1p2GPa.Atmospheric.SoundSpeed: 344
1p2GPa.Atmospheric.TempStructConst: 0.2
1p2GPa.Atmospheric.TempStructExp: 0.667
1p2GPa.Atmospheric.Temperature: 293
1p2GPa.Atmospheric.TurbOuterScale: 100
1p2GPa.Atmospheric.WindSpeed: 10
1p2GPa.BounceMode_Hz: 7.7259
1p2GPa.HorizMode_Hz: 2.7155
1p2GPa.Infrastructure.Length: 3995
1p2GPa.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
1p2GPa.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
1p2GPa.Infrastructure.ResidualGas.H2.mass: 3.35e-27
1p2GPa.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
1p2GPa.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
1p2GPa.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
1p2GPa.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
1p2GPa.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
1p2GPa.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
1p2GPa.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
1p2GPa.Infrastructure.ResidualGas.N2.mass: 4.65e-26
1p2GPa.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
1p2GPa.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
1p2GPa.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
1p2GPa.Infrastructure.ResidualGas.O2.mass: 5.31e-26
1p2GPa.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
1p2GPa.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00146
1p2GPa.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2.55
1p2GPa.Infrastructure.Temp: 290
1p2GPa.Laser.ArmPower: 7.5e+05
1p2GPa.Laser.Wavelength: 1.064e-06
1p2GPa.LossBudget.FCpickoff: 0.01
1p2GPa.LossBudget.Faraday: 0.005
1p2GPa.LossBudget.OMCandPDs: 0.025
1p2GPa.LossBudget.OPO: 0.02
1p2GPa.LossBudget.OutputSteering: 0.015
1p2GPa.Materials.Coating.Alphahighn: 3.6e-06
1p2GPa.Materials.Coating.Alphalown: 5.1e-07
1p2GPa.Materials.Coating.Betahighn: 1.4e-05
1p2GPa.Materials.Coating.Betalown: 8e-06
1p2GPa.Materials.Coating.CVhighn: 2.1e+06
1p2GPa.Materials.Coating.CVlown: 1.6412e+06
1p2GPa.Materials.Coating.Indexhighn: 2.09
1p2GPa.Materials.Coating.Indexlown: 1.45
1p2GPa.Materials.Coating.Phihighn: 9e-05
1p2GPa.Materials.Coating.Phihighn_slope: 0.1
1p2GPa.Materials.Coating.Philown: 1.25e-05
1p2GPa.Materials.Coating.Philown_slope: 0
1p2GPa.Materials.Coating.Sigmahighn: 0.29
1p2GPa.Materials.Coating.Sigmalown: 0.19
1p2GPa.Materials.Coating.ThermalDiffusivityhighn: 33
1p2GPa.Materials.Coating.ThermalDiffusivitylown: 1.38
1p2GPa.Materials.Coating.Yhighn: 1.2e+11
1p2GPa.Materials.Coating.Ylown: 7e+10
1p2GPa.Materials.MassRadius: 0.23
1p2GPa.Materials.MassThickness: 0.27
1p2GPa.Materials.Substrate.Alphas: 5.2e-12
1p2GPa.Materials.Substrate.MassAlpha: 3.9e-07
1p2GPa.Materials.Substrate.MassCM: 739
1p2GPa.Materials.Substrate.MassDensity: 2200
1p2GPa.Materials.Substrate.MassKappa: 1.38
1p2GPa.Materials.Substrate.MechanicalLossExponent: 0.77
1p2GPa.Materials.Substrate.MirrorSigma: 0.167
1p2GPa.Materials.Substrate.MirrorY: 7.27e+10
1p2GPa.Materials.Substrate.RefractiveIndex: 1.45
1p2GPa.Materials.Substrate.Temp: 295
1p2GPa.Materials.Substrate.c2: 7.6e-12
1p2GPa.Optics.BSLoss: 0.003
1p2GPa.Optics.Curvature.ETM: 2245
1p2GPa.Optics.Curvature.ITM: 1934
1p2GPa.Optics.ETM.CoatingThicknessCap: 0.5
1p2GPa.Optics.ETM.CoatingThicknessLown: 0.27
1p2GPa.Optics.ETM.Transmittance: 5e-06
1p2GPa.Optics.ITM.CoatingAbsorption: 5e-07
1p2GPa.Optics.ITM.CoatingThicknessCap: 0.5
1p2GPa.Optics.ITM.CoatingThicknessLown: 0.308
1p2GPa.Optics.ITM.Transmittance: 0.014
1p2GPa.Optics.Loss: 3.75e-05
1p2GPa.Optics.PRM.Transmittance: 0.03
1p2GPa.Optics.PhotoDetectorEfficiency: 0.955
1p2GPa.Optics.Quadrature.dc: 1.5708
1p2GPa.Optics.SRM.CavityLength: 55
1p2GPa.Optics.SRM.LengthRMS: 0
1p2GPa.Optics.SRM.SRCGouy_rad: 0.66323
1p2GPa.Optics.SRM.Transmittance: 0.325
1p2GPa.Optics.SRM.Tunephase: 0
1p2GPa.Optics.SubstrateAbsorption: 5e-05
1p2GPa.Optics.Type: SignalRecycled
1p2GPa.Optics.coupling: 1
1p2GPa.Optics.pcrit: 10
1p2GPa.Seismic.Beta: 0.8
1p2GPa.Seismic.Gamma: 0.8
1p2GPa.Seismic.KneeFrequency: 10
1p2GPa.Seismic.LowFrequencyLevel: 1e-09
1p2GPa.Seismic.Omicron: 2
1p2GPa.Seismic.RayleighWaveSpeed: 250
1p2GPa.Seismic.Rho: 1800
1p2GPa.Seismic.Site: LHO
1p2GPa.Seismic.TestMassHeight: 1.5
1p2GPa.Seismic.pWaveLevel: 45
1p2GPa.Seismic.pWaveSpeed: 600
1p2GPa.Seismic.sWaveLevel: 45
1p2GPa.Seismic.sWaveSpeed: 300
1p2GPa.Squeezer.AmplitudedB: 12
1p2GPa.Squeezer.FilterCavity.L: 300
1p2GPa.Squeezer.FilterCavity.Lrms: 0
1p2GPa.Squeezer.FilterCavity.Lrt: 4e-05
1p2GPa.Squeezer.FilterCavity.Rot: 0
1p2GPa.Squeezer.FilterCavity.Te: 1e-06
1p2GPa.Squeezer.FilterCavity.Ti: 0.000729
1p2GPa.Squeezer.FilterCavity.fdetune: -28.9
1p2GPa.Squeezer.InjectionLoss: 0.05
1p2GPa.Squeezer.LOAngleRMS: 0.03
1p2GPa.Squeezer.SQZAngle: 0
1p2GPa.Squeezer.SQZAngleRMS: 0.03
1p2GPa.Squeezer.Type: Freq Dependent
1p2GPa.Suspension.BreakStress: 7.5e+08
1p2GPa.Suspension.C70Steel.Alpha: 1.2e-05
1p2GPa.Suspension.C70Steel.C: 486
1p2GPa.Suspension.C70Steel.K: 49
1p2GPa.Suspension.C70Steel.Phi: 0.0002
1p2GPa.Suspension.C70Steel.Rho: 7800
1p2GPa.Suspension.C70Steel.Y: 2.12e+11
1p2GPa.Suspension.C70Steel.dlnEdT: -0.00025
1p2GPa.Suspension.Fiber.EndLength: 0.045
1p2GPa.Suspension.Fiber.EndRadius: 0.00065
1p2GPa.Suspension.Fiber.Radius: 0.000255
1p2GPa.Suspension.FiberType: Tapered
1p2GPa.Suspension.MaragingSteel.Alpha: 1.1e-05
1p2GPa.Suspension.MaragingSteel.C: 460
1p2GPa.Suspension.MaragingSteel.K: 20
1p2GPa.Suspension.MaragingSteel.Phi: 0.0001
1p2GPa.Suspension.MaragingSteel.Rho: 7800
1p2GPa.Suspension.MaragingSteel.Y: 1.87e+11
1p2GPa.Suspension.MaragingSteel.dlnEdT: 0
1p2GPa.Suspension.Ribbon.Thickness: 0.000115
1p2GPa.Suspension.Ribbon.Width: 0.00115
1p2GPa.Suspension.Silica.Alpha: 3.9e-07
1p2GPa.Suspension.Silica.C: 772
1p2GPa.Suspension.Silica.Dissdepth: 0.015
1p2GPa.Suspension.Silica.K: 1.38
1p2GPa.Suspension.Silica.Phi: 4.1e-10
1p2GPa.Suspension.Silica.Rho: 2200
1p2GPa.Suspension.Silica.Y: 7.2e+10
1p2GPa.Suspension.Silica.dlnEdT: 0.000152
1p2GPa.Suspension.Silicon.Alpha: 1e-10
1p2GPa.Suspension.Silicon.C: 300
1p2GPa.Suspension.Silicon.Dissdepth: 0.0015
1p2GPa.Suspension.Silicon.K: 700
1p2GPa.Suspension.Silicon.Phi: 2e-09
1p2GPa.Suspension.Silicon.Rho: 2329
1p2GPa.Suspension.Silicon.Y: 1.558e+11
1p2GPa.Suspension.Silicon.dlnEdT: -2e-05
1p2GPa.Suspension.Stage[0].Blade: nan
1p2GPa.Suspension.Stage[0].BladeMaterial: Silica
1p2GPa.Suspension.Stage[0].Dilution: nan
1p2GPa.Suspension.Stage[0].K: nan
1p2GPa.Suspension.Stage[0].Length: 0.59
1p2GPa.Suspension.Stage[0].Mass: 100
1p2GPa.Suspension.Stage[0].NWires: 4
1p2GPa.Suspension.Stage[0].WireMaterial: Silica
1p2GPa.Suspension.Stage[0].WireRadius: nan
1p2GPa.Suspension.Stage[1].Blade: 0.00668
1p2GPa.Suspension.Stage[1].BladeMaterial: MaragingSteel
1p2GPa.Suspension.Stage[1].Dilution: nan
1p2GPa.Suspension.Stage[1].K: 12400
1p2GPa.Suspension.Stage[1].Length: 0.341
1p2GPa.Suspension.Stage[1].Mass: 100.2
1p2GPa.Suspension.Stage[1].NWires: 4
1p2GPa.Suspension.Stage[1].WireMaterial: C70Steel
1p2GPa.Suspension.Stage[1].WireRadius: 0.000472
1p2GPa.Suspension.Stage[2].Blade: 0.00772
1p2GPa.Suspension.Stage[2].BladeMaterial: MaragingSteel
1p2GPa.Suspension.Stage[2].Dilution: nan
1p2GPa.Suspension.Stage[2].K: 11000
1p2GPa.Suspension.Stage[2].Length: 0.277
1p2GPa.Suspension.Stage[2].Mass: 84.2
1p2GPa.Suspension.Stage[2].NWires: 4
1p2GPa.Suspension.Stage[2].WireMaterial: C70Steel
1p2GPa.Suspension.Stage[2].WireRadius: 0.000563
1p2GPa.Suspension.Stage[3].Blade: 0.00775
1p2GPa.Suspension.Stage[3].BladeMaterial: MaragingSteel
1p2GPa.Suspension.Stage[3].Dilution: nan
1p2GPa.Suspension.Stage[3].K: 11800
1p2GPa.Suspension.Stage[3].Length: 0.416
1p2GPa.Suspension.Stage[3].Mass: 115.6
1p2GPa.Suspension.Stage[3].NWires: 2
1p2GPa.Suspension.Stage[3].WireMaterial: C70Steel
1p2GPa.Suspension.Stage[3].WireRadius: 0.000944
1p2GPa.Suspension.Temp: 290
1p2GPa.Suspension.Type: Quad
1p2GPa.TCS.SRCloss: 0
1p2GPa.TCS.s_cc: 7.024
1p2GPa.TCS.s_cs: 7.321
1p2GPa.TCS.s_ss: 7.631
1p2GPa.ViolinMode_Hz: 639.68
1p6GPa.Atmospheric.AdiabaticIndex: 1.4
1p6GPa.Atmospheric.AirDensity: 1.225
1p6GPa.Atmospheric.AirKinematicViscosity: 1.8e-05
1p6GPa.Atmospheric.AirPressure: 1.0132e+05
1p6GPa.Atmospheric.KolmEnergy1m: 1
1p6GPa.Atmospheric.SoundSpeed: 344
1p6GPa.Atmospheric.TempStructConst: 0.2
1p6GPa.Atmospheric.TempStructExp: 0.667
1p6GPa.Atmospheric.Temperature: 293
1p6GPa.Atmospheric.TurbOuterScale: 100
1p6GPa.Atmospheric.WindSpeed: 10
1p6GPa.BounceMode_Hz: 6.7536
1p6GPa.HorizMode_Hz: 2.7155
1p6GPa.Infrastructure.Length: 3995
1p6GPa.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
1p6GPa.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
1p6GPa.Infrastructure.ResidualGas.H2.mass: 3.35e-27
1p6GPa.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
1p6GPa.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
1p6GPa.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
1p6GPa.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
1p6GPa.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
1p6GPa.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
1p6GPa.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
1p6GPa.Infrastructure.ResidualGas.N2.mass: 4.65e-26
1p6GPa.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
1p6GPa.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
1p6GPa.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
1p6GPa.Infrastructure.ResidualGas.O2.mass: 5.31e-26
1p6GPa.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
1p6GPa.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00146
1p6GPa.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2.55
1p6GPa.Infrastructure.Temp: 290
1p6GPa.Laser.ArmPower: 7.5e+05
1p6GPa.Laser.Wavelength: 1.064e-06
1p6GPa.LossBudget.FCpickoff: 0.01
1p6GPa.LossBudget.Faraday: 0.005
1p6GPa.LossBudget.OMCandPDs: 0.025
1p6GPa.LossBudget.OPO: 0.02
1p6GPa.LossBudget.OutputSteering: 0.015
1p6GPa.Materials.Coating.Alphahighn: 3.6e-06
1p6GPa.Materials.Coating.Alphalown: 5.1e-07
1p6GPa.Materials.Coating.Betahighn: 1.4e-05
1p6GPa.Materials.Coating.Betalown: 8e-06
1p6GPa.Materials.Coating.CVhighn: 2.1e+06
1p6GPa.Materials.Coating.CVlown: 1.6412e+06
1p6GPa.Materials.Coating.Indexhighn: 2.09
1p6GPa.Materials.Coating.Indexlown: 1.45
1p6GPa.Materials.Coating.Phihighn: 9e-05
1p6GPa.Materials.Coating.Phihighn_slope: 0.1
1p6GPa.Materials.Coating.Philown: 1.25e-05
1p6GPa.Materials.Coating.Philown_slope: 0
1p6GPa.Materials.Coating.Sigmahighn: 0.29
1p6GPa.Materials.Coating.Sigmalown: 0.19
1p6GPa.Materials.Coating.ThermalDiffusivityhighn: 33
1p6GPa.Materials.Coating.ThermalDiffusivitylown: 1.38
1p6GPa.Materials.Coating.Yhighn: 1.2e+11
1p6GPa.Materials.Coating.Ylown: 7e+10
1p6GPa.Materials.MassRadius: 0.23
1p6GPa.Materials.MassThickness: 0.27
1p6GPa.Materials.Substrate.Alphas: 5.2e-12
1p6GPa.Materials.Substrate.MassAlpha: 3.9e-07
1p6GPa.Materials.Substrate.MassCM: 739
1p6GPa.Materials.Substrate.MassDensity: 2200
1p6GPa.Materials.Substrate.MassKappa: 1.38
1p6GPa.Materials.Substrate.MechanicalLossExponent: 0.77
1p6GPa.Materials.Substrate.MirrorSigma: 0.167
1p6GPa.Materials.Substrate.MirrorY: 7.27e+10
1p6GPa.Materials.Substrate.RefractiveIndex: 1.45
1p6GPa.Materials.Substrate.Temp: 295
1p6GPa.Materials.Substrate.c2: 7.6e-12
1p6GPa.Optics.BSLoss: 0.003
1p6GPa.Optics.Curvature.ETM: 2245
1p6GPa.Optics.Curvature.ITM: 1934
1p6GPa.Optics.ETM.CoatingThicknessCap: 0.5
1p6GPa.Optics.ETM.CoatingThicknessLown: 0.27
1p6GPa.Optics.ETM.Transmittance: 5e-06
1p6GPa.Optics.ITM.CoatingAbsorption: 5e-07
1p6GPa.Optics.ITM.CoatingThicknessCap: 0.5
1p6GPa.Optics.ITM.CoatingThicknessLown: 0.308
1p6GPa.Optics.ITM.Transmittance: 0.014
1p6GPa.Optics.Loss: 3.75e-05
1p6GPa.Optics.PRM.Transmittance: 0.03
1p6GPa.Optics.PhotoDetectorEfficiency: 0.955
1p6GPa.Optics.Quadrature.dc: 1.5708
1p6GPa.Optics.SRM.CavityLength: 55
1p6GPa.Optics.SRM.LengthRMS: 0
1p6GPa.Optics.SRM.SRCGouy_rad: 0.66323
1p6GPa.Optics.SRM.Transmittance: 0.325
1p6GPa.Optics.SRM.Tunephase: 0
1p6GPa.Optics.SubstrateAbsorption: 5e-05
1p6GPa.Optics.Type: SignalRecycled
1p6GPa.Optics.coupling: 1
1p6GPa.Optics.pcrit: 10
1p6GPa.Seismic.Beta: 0.8
1p6GPa.Seismic.Gamma: 0.8
1p6GPa.Seismic.KneeFrequency: 10
1p6GPa.Seismic.LowFrequencyLevel: 1e-09
1p6GPa.Seismic.Omicron: 2
1p6GPa.Seismic.RayleighWaveSpeed: 250
1p6GPa.Seismic.Rho: 1800
1p6GPa.Seismic.Site: LHO
1p6GPa.Seismic.TestMassHeight: 1.5
1p6GPa.Seismic.pWaveLevel: 45
1p6GPa.Seismic.pWaveSpeed: 600
1p6GPa.Seismic.sWaveLevel: 45
1p6GPa.Seismic.sWaveSpeed: 300
1p6GPa.Squeezer.AmplitudedB: 12
1p6GPa.Squeezer.FilterCavity.L: 300
1p6GPa.Squeezer.FilterCavity.Lrms: 0
1p6GPa.Squeezer.FilterCavity.Lrt: 4e-05
1p6GPa.Squeezer.FilterCavity.Rot: 0
1p6GPa.Squeezer.FilterCavity.Te: 1e-06
1p6GPa.Squeezer.FilterCavity.Ti: 0.000729
1p6GPa.Squeezer.FilterCavity.fdetune: -28.9
1p6GPa.Squeezer.InjectionLoss: 0.05
1p6GPa.Squeezer.LOAngleRMS: 0.03
1p6GPa.Squeezer.SQZAngle: 0
1p6GPa.Squeezer.SQZAngleRMS: 0.03
1p6GPa.Squeezer.Type: Freq Dependent
1p6GPa.Suspension.BreakStress: 7.5e+08
1p6GPa.Suspension.C70Steel.Alpha: 1.2e-05
1p6GPa.Suspension.C70Steel.C: 486
1p6GPa.Suspension.C70Steel.K: 49
1p6GPa.Suspension.C70Steel.Phi: 0.0002
1p6GPa.Suspension.C70Steel.Rho: 7800
1p6GPa.Suspension.C70Steel.Y: 2.12e+11
1p6GPa.Suspension.C70Steel.dlnEdT: -0.00025
1p6GPa.Suspension.Fiber.EndLength: 0.045
1p6GPa.Suspension.Fiber.EndRadius: 0.00065
1p6GPa.Suspension.Fiber.Radius: 0.000221
1p6GPa.Suspension.FiberType: Tapered
1p6GPa.Suspension.MaragingSteel.Alpha: 1.1e-05
1p6GPa.Suspension.MaragingSteel.C: 460
1p6GPa.Suspension.MaragingSteel.K: 20
1p6GPa.Suspension.MaragingSteel.Phi: 0.0001
1p6GPa.Suspension.MaragingSteel.Rho: 7800
1p6GPa.Suspension.MaragingSteel.Y: 1.87e+11
1p6GPa.Suspension.MaragingSteel.dlnEdT: 0
1p6GPa.Suspension.Ribbon.Thickness: 0.000115
1p6GPa.Suspension.Ribbon.Width: 0.00115
1p6GPa.Suspension.Silica.Alpha: 3.9e-07
1p6GPa.Suspension.Silica.C: 772
1p6GPa.Suspension.Silica.Dissdepth: 0.015
1p6GPa.Suspension.Silica.K: 1.38
1p6GPa.Suspension.Silica.Phi: 4.1e-10
1p6GPa.Suspension.Silica.Rho: 2200
1p6GPa.Suspension.Silica.Y: 7.2e+10
1p6GPa.Suspension.Silica.dlnEdT: 0.000152
1p6GPa.Suspension.Silicon.Alpha: 1e-10
1p6GPa.Suspension.Silicon.C: 300
1p6GPa.Suspension.Silicon.Dissdepth: 0.0015
1p6GPa.Suspension.Silicon.K: 700
1p6GPa.Suspension.Silicon.Phi: 2e-09
1p6GPa.Suspension.Silicon.Rho: 2329
1p6GPa.Suspension.Silicon.Y: 1.558e+11
1p6GPa.Suspension.Silicon.dlnEdT: -2e-05
1p6GPa.Suspension.Stage[0].Blade: nan
1p6GPa.Suspension.Stage[0].BladeMaterial: Silica
1p6GPa.Suspension.Stage[0].Dilution: nan
1p6GPa.Suspension.Stage[0].K: nan
1p6GPa.Suspension.Stage[0].Length: 0.59
1p6GPa.Suspension.Stage[0].Mass: 100
1p6GPa.Suspension.Stage[0].NWires: 4
1p6GPa.Suspension.Stage[0].WireMaterial: Silica
1p6GPa.Suspension.Stage[0].WireRadius: nan
1p6GPa.Suspension.Stage[1].Blade: 0.00668
1p6GPa.Suspension.Stage[1].BladeMaterial: MaragingSteel
1p6GPa.Suspension.Stage[1].Dilution: nan
1p6GPa.Suspension.Stage[1].K: 12400
1p6GPa.Suspension.Stage[1].Length: 0.341
1p6GPa.Suspension.Stage[1].Mass: 100.2
1p6GPa.Suspension.Stage[1].NWires: 4
1p6GPa.Suspension.Stage[1].WireMaterial: C70Steel
1p6GPa.Suspension.Stage[1].WireRadius: 0.000472
1p6GPa.Suspension.Stage[2].Blade: 0.00772
1p6GPa.Suspension.Stage[2].BladeMaterial: MaragingSteel
1p6GPa.Suspension.Stage[2].Dilution: nan
1p6GPa.Suspension.Stage[2].K: 11000
1p6GPa.Suspension.Stage[2].Length: 0.277
1p6GPa.Suspension.Stage[2].Mass: 84.2
1p6GPa.Suspension.Stage[2].NWires: 4
1p6GPa.Suspension.Stage[2].WireMaterial: C70Steel
1p6GPa.Suspension.Stage[2].WireRadius: 0.000563
1p6GPa.Suspension.Stage[3].Blade: 0.00775
1p6GPa.Suspension.Stage[3].BladeMaterial: MaragingSteel
1p6GPa.Suspension.Stage[3].Dilution: nan
1p6GPa.Suspension.Stage[3].K: 11800
1p6GPa.Suspension.Stage[3].Length: 0.416
1p6GPa.Suspension.Stage[3].Mass: 115.6
1p6GPa.Suspension.Stage[3].NWires: 2
1p6GPa.Suspension.Stage[3].WireMaterial: C70Steel
1p6GPa.Suspension.Stage[3].WireRadius: 0.000944
1p6GPa.Suspension.Temp: 290
1p6GPa.Suspension.Type: Quad
1p6GPa.TCS.SRCloss: 0
1p6GPa.TCS.s_cc: 7.024
1p6GPa.TCS.s_cs: 7.321
1p6GPa.TCS.s_ss: 7.631
1p6GPa.ViolinMode_Hz: 738.2
2GPa.Atmospheric.AdiabaticIndex: 1.4
2GPa.Atmospheric.AirDensity: 1.225
2GPa.Atmospheric.AirKinematicViscosity: 1.8e-05
2GPa.Atmospheric.AirPressure: 1.0132e+05
2GPa.Atmospheric.KolmEnergy1m: 1
2GPa.Atmospheric.SoundSpeed: 344
2GPa.Atmospheric.TempStructConst: 0.2
2GPa.Atmospheric.TempStructExp: 0.667
2GPa.Atmospheric.Temperature: 293
2GPa.Atmospheric.TurbOuterScale: 100
2GPa.Atmospheric.WindSpeed: 10
2GPa.BounceMode_Hz: 6.0971
2GPa.HorizMode_Hz: 2.7155
2GPa.Infrastructure.Length: 3995
2GPa.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
2GPa.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
2GPa.Infrastructure.ResidualGas.H2.mass: 3.35e-27
2GPa.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
2GPa.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
2GPa.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
2GPa.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
2GPa.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
2GPa.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
2GPa.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
2GPa.Infrastructure.ResidualGas.N2.mass: 4.65e-26
2GPa.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
2GPa.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
2GPa.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
2GPa.Infrastructure.ResidualGas.O2.mass: 5.31e-26
2GPa.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
2GPa.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00146
2GPa.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2.55
2GPa.Infrastructure.Temp: 290
2GPa.Laser.ArmPower: 7.5e+05
2GPa.Laser.Wavelength: 1.064e-06
2GPa.LossBudget.FCpickoff: 0.01
2GPa.LossBudget.Faraday: 0.005
2GPa.LossBudget.OMCandPDs: 0.025
2GPa.LossBudget.OPO: 0.02
2GPa.LossBudget.OutputSteering: 0.015
2GPa.Materials.Coating.Alphahighn: 3.6e-06
2GPa.Materials.Coating.Alphalown: 5.1e-07
2GPa.Materials.Coating.Betahighn: 1.4e-05
2GPa.Materials.Coating.Betalown: 8e-06
2GPa.Materials.Coating.CVhighn: 2.1e+06
2GPa.Materials.Coating.CVlown: 1.6412e+06
2GPa.Materials.Coating.Indexhighn: 2.09
2GPa.Materials.Coating.Indexlown: 1.45
2GPa.Materials.Coating.Phihighn: 9e-05
2GPa.Materials.Coating.Phihighn_slope: 0.1
2GPa.Materials.Coating.Philown: 1.25e-05
2GPa.Materials.Coating.Philown_slope: 0
2GPa.Materials.Coating.Sigmahighn: 0.29
2GPa.Materials.Coating.Sigmalown: 0.19
2GPa.Materials.Coating.ThermalDiffusivityhighn: 33
2GPa.Materials.Coating.ThermalDiffusivitylown: 1.38
2GPa.Materials.Coating.Yhighn: 1.2e+11
2GPa.Materials.Coating.Ylown: 7e+10
2GPa.Materials.MassRadius: 0.23
2GPa.Materials.MassThickness: 0.27
2GPa.Materials.Substrate.Alphas: 5.2e-12
2GPa.Materials.Substrate.MassAlpha: 3.9e-07
2GPa.Materials.Substrate.MassCM: 739
2GPa.Materials.Substrate.MassDensity: 2200
2GPa.Materials.Substrate.MassKappa: 1.38
2GPa.Materials.Substrate.MechanicalLossExponent: 0.77
2GPa.Materials.Substrate.MirrorSigma: 0.167
2GPa.Materials.Substrate.MirrorY: 7.27e+10
2GPa.Materials.Substrate.RefractiveIndex: 1.45
2GPa.Materials.Substrate.Temp: 295
2GPa.Materials.Substrate.c2: 7.6e-12
2GPa.Optics.BSLoss: 0.003
2GPa.Optics.Curvature.ETM: 2245
2GPa.Optics.Curvature.ITM: 1934
2GPa.Optics.ETM.CoatingThicknessCap: 0.5
2GPa.Optics.ETM.CoatingThicknessLown: 0.27
2GPa.Optics.ETM.Transmittance: 5e-06
2GPa.Optics.ITM.CoatingAbsorption: 5e-07
2GPa.Optics.ITM.CoatingThicknessCap: 0.5
2GPa.Optics.ITM.CoatingThicknessLown: 0.308
2GPa.Optics.ITM.Transmittance: 0.014
2GPa.Optics.Loss: 3.75e-05
2GPa.Optics.PRM.Transmittance: 0.03
2GPa.Optics.PhotoDetectorEfficiency: 0.955
2GPa.Optics.Quadrature.dc: 1.5708
2GPa.Optics.SRM.CavityLength: 55
2GPa.Optics.SRM.LengthRMS: 0
2GPa.Optics.SRM.SRCGouy_rad: 0.66323
2GPa.Optics.SRM.Transmittance: 0.325
2GPa.Optics.SRM.Tunephase: 0
2GPa.Optics.SubstrateAbsorption: 5e-05
2GPa.Optics.Type: SignalRecycled
2GPa.Optics.coupling: 1
2GPa.Optics.pcrit: 10
2GPa.Seismic.Beta: 0.8
2GPa.Seismic.Gamma: 0.8
2GPa.Seismic.KneeFrequency: 10
2GPa.Seismic.LowFrequencyLevel: 1e-09
2GPa.Seismic.Omicron: 2
2GPa.Seismic.RayleighWaveSpeed: 250
2GPa.Seismic.Rho: 1800
2GPa.Seismic.Site: LHO
2GPa.Seismic.TestMassHeight: 1.5
2GPa.Seismic.pWaveLevel: 45
2GPa.Seismic.pWaveSpeed: 600
2GPa.Seismic.sWaveLevel: 45
2GPa.Seismic.sWaveSpeed: 300
2GPa.Squeezer.AmplitudedB: 12
2GPa.Squeezer.FilterCavity.L: 300
2GPa.Squeezer.FilterCavity.Lrms: 0
2GPa.Squeezer.FilterCavity.Lrt: 4e-05
2GPa.Squeezer.FilterCavity.Rot: 0
2GPa.Squeezer.FilterCavity.Te: 1e-06
2GPa.Squeezer.FilterCavity.Ti: 0.000729
2GPa.Squeezer.FilterCavity.fdetune: -28.9
2GPa.Squeezer.InjectionLoss: 0.05
2GPa.Squeezer.LOAngleRMS: 0.03
2GPa.Squeezer.SQZAngle: 0
2GPa.Squeezer.SQZAngleRMS: 0.03
2GPa.Squeezer.Type: Freq Dependent
2GPa.Suspension.BreakStress: 7.5e+08
2GPa.Suspension.C70Steel.Alpha: 1.2e-05
2GPa.Suspension.C70Steel.C: 486
2GPa.Suspension.C70Steel.K: 49
2GPa.Suspension.C70Steel.Phi: 0.0002
2GPa.Suspension.C70Steel.Rho: 7800
2GPa.Suspension.C70Steel.Y: 2.12e+11
2GPa.Suspension.C70Steel.dlnEdT: -0.00025
2GPa.Suspension.Fiber.EndLength: 0.045
2GPa.Suspension.Fiber.EndRadius: 0.00065
2GPa.Suspension.Fiber.Radius: 0.000198
2GPa.Suspension.FiberType: Tapered
2GPa.Suspension.MaragingSteel.Alpha: 1.1e-05
2GPa.Suspension.MaragingSteel.C: 460
2GPa.Suspension.MaragingSteel.K: 20
2GPa.Suspension.MaragingSteel.Phi: 0.0001
2GPa.Suspension.MaragingSteel.Rho: 7800
2GPa.Suspension.MaragingSteel.Y: 1.87e+11
2GPa.Suspension.MaragingSteel.dlnEdT: 0
2GPa.Suspension.Ribbon.Thickness: 0.000115
2GPa.Suspension.Ribbon.Width: 0.00115
2GPa.Suspension.Silica.Alpha: 3.9e-07
2GPa.Suspension.Silica.C: 772
2GPa.Suspension.Silica.Dissdepth: 0.015
2GPa.Suspension.Silica.K: 1.38
2GPa.Suspension.Silica.Phi: 4.1e-10
2GPa.Suspension.Silica.Rho: 2200
2GPa.Suspension.Silica.Y: 7.2e+10
2GPa.Suspension.Silica.dlnEdT: 0.000152
2GPa.Suspension.Silicon.Alpha: 1e-10
2GPa.Suspension.Silicon.C: 300
2GPa.Suspension.Silicon.Dissdepth: 0.0015
2GPa.Suspension.Silicon.K: 700
2GPa.Suspension.Silicon.Phi: 2e-09
2GPa.Suspension.Silicon.Rho: 2329
2GPa.Suspension.Silicon.Y: 1.558e+11
2GPa.Suspension.Silicon.dlnEdT: -2e-05
2GPa.Suspension.Stage[0].Blade: nan
2GPa.Suspension.Stage[0].BladeMaterial: Silica
2GPa.Suspension.Stage[0].Dilution: nan
2GPa.Suspension.Stage[0].K: nan
2GPa.Suspension.Stage[0].Length: 0.59
2GPa.Suspension.Stage[0].Mass: 100
2GPa.Suspension.Stage[0].NWires: 4
2GPa.Suspension.Stage[0].WireMaterial: Silica
2GPa.Suspension.Stage[0].WireRadius: nan
2GPa.Suspension.Stage[1].Blade: 0.00668
2GPa.Suspension.Stage[1].BladeMaterial: MaragingSteel
2GPa.Suspension.Stage[1].Dilution: nan
2GPa.Suspension.Stage[1].K: 12400
2GPa.Suspension.Stage[1].Length: 0.341
2GPa.Suspension.Stage[1].Mass: 100.2
2GPa.Suspension.Stage[1].NWires: 4
2GPa.Suspension.Stage[1].WireMaterial: C70Steel
2GPa.Suspension.Stage[1].WireRadius: 0.000472
2GPa.Suspension.Stage[2].Blade: 0.00772
2GPa.Suspension.Stage[2].BladeMaterial: MaragingSteel
2GPa.Suspension.Stage[2].Dilution: nan
2GPa.Suspension.Stage[2].K: 11000
2GPa.Suspension.Stage[2].Length: 0.277
2GPa.Suspension.Stage[2].Mass: 84.2
2GPa.Suspension.Stage[2].NWires: 4
2GPa.Suspension.Stage[2].WireMaterial: C70Steel
2GPa.Suspension.Stage[2].WireRadius: 0.000563
2GPa.Suspension.Stage[3].Blade: 0.00775
2GPa.Suspension.Stage[3].BladeMaterial: MaragingSteel
2GPa.Suspension.Stage[3].Dilution: nan
2GPa.Suspension.Stage[3].K: 11800
2GPa.Suspension.Stage[3].Length: 0.416
2GPa.Suspension.Stage[3].Mass: 115.6
2GPa.Suspension.Stage[3].NWires: 2
2GPa.Suspension.Stage[3].WireMaterial: C70Steel
2GPa.Suspension.Stage[3].WireRadius: 0.000944
2GPa.Suspension.Temp: 290
2GPa.Suspension.Type: Quad
2GPa.TCS.SRCloss: 0
2GPa.TCS.s_cc: 7.024
2GPa.TCS.s_cs: 7.321
2GPa.TCS.s_ss: 7.631
2GPa.ViolinMode_Hz: 824.11
1p2GPa_long.Atmospheric.AdiabaticIndex: 1.4
1p2GPa_long.Atmospheric.AirDensity: 1.225
1p2GPa_long.Atmospheric.AirKinematicViscosity: 1.8e-05
1p2GPa_long.Atmospheric.AirPressure: 1.0132e+05
1p2GPa_long.Atmospheric.KolmEnergy1m: 1
1p2GPa_long.Atmospheric.SoundSpeed: 344
1p2GPa_long.Atmospheric.TempStructConst: 0.2
1p2GPa_long.Atmospheric.TempStructExp: 0.667
1p2GPa_long.Atmospheric.Temperature: 293
1p2GPa_long.Atmospheric.TurbOuterScale: 100
1p2GPa_long.Atmospheric.WindSpeed: 10
1p2GPa_long.BounceMode_Hz: 5.3348
1p2GPa_long.HorizMode_Hz: 2.7143
1p2GPa_long.Infrastructure.Length: 3995
1p2GPa_long.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
1p2GPa_long.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
1p2GPa_long.Infrastructure.ResidualGas.H2.mass: 3.35e-27
1p2GPa_long.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
1p2GPa_long.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
1p2GPa_long.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
1p2GPa_long.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
1p2GPa_long.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
1p2GPa_long.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
1p2GPa_long.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
1p2GPa_long.Infrastructure.ResidualGas.N2.mass: 4.65e-26
1p2GPa_long.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
1p2GPa_long.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
1p2GPa_long.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
1p2GPa_long.Infrastructure.ResidualGas.O2.mass: 5.31e-26
1p2GPa_long.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
1p2GPa_long.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00146
1p2GPa_long.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2.55
1p2GPa_long.Infrastructure.Temp: 290
1p2GPa_long.Laser.ArmPower: 7.5e+05
1p2GPa_long.Laser.Wavelength: 1.064e-06
1p2GPa_long.LossBudget.FCpickoff: 0.01
1p2GPa_long.LossBudget.Faraday: 0.005
1p2GPa_long.LossBudget.OMCandPDs: 0.025
1p2GPa_long.LossBudget.OPO: 0.02
1p2GPa_long.LossBudget.OutputSteering: 0.015
1p2GPa_long.Materials.Coating.Alphahighn: 3.6e-06
1p2GPa_long.Materials.Coating.Alphalown: 5.1e-07
1p2GPa_long.Materials.Coating.Betahighn: 1.4e-05
1p2GPa_long.Materials.Coating.Betalown: 8e-06
1p2GPa_long.Materials.Coating.CVhighn: 2.1e+06
1p2GPa_long.Materials.Coating.CVlown: 1.6412e+06
1p2GPa_long.Materials.Coating.Indexhighn: 2.09
1p2GPa_long.Materials.Coating.Indexlown: 1.45
1p2GPa_long.Materials.Coating.Phihighn: 9e-05
1p2GPa_long.Materials.Coating.Phihighn_slope: 0.1
1p2GPa_long.Materials.Coating.Philown: 1.25e-05
1p2GPa_long.Materials.Coating.Philown_slope: 0
1p2GPa_long.Materials.Coating.Sigmahighn: 0.29
1p2GPa_long.Materials.Coating.Sigmalown: 0.19
1p2GPa_long.Materials.Coating.ThermalDiffusivityhighn: 33
1p2GPa_long.Materials.Coating.ThermalDiffusivitylown: 1.38
1p2GPa_long.Materials.Coating.Yhighn: 1.2e+11
1p2GPa_long.Materials.Coating.Ylown: 7e+10
1p2GPa_long.Materials.MassRadius: 0.23
1p2GPa_long.Materials.MassThickness: 0.27
1p2GPa_long.Materials.Substrate.Alphas: 5.2e-12
1p2GPa_long.Materials.Substrate.MassAlpha: 3.9e-07
1p2GPa_long.Materials.Substrate.MassCM: 739
1p2GPa_long.Materials.Substrate.MassDensity: 2200
1p2GPa_long.Materials.Substrate.MassKappa: 1.38
1p2GPa_long.Materials.Substrate.MechanicalLossExponent: 0.77
1p2GPa_long.Materials.Substrate.MirrorSigma: 0.167
1p2GPa_long.Materials.Substrate.MirrorY: 7.27e+10
1p2GPa_long.Materials.Substrate.RefractiveIndex: 1.45
1p2GPa_long.Materials.Substrate.Temp: 295
1p2GPa_long.Materials.Substrate.c2: 7.6e-12
1p2GPa_long.Optics.BSLoss: 0.003
1p2GPa_long.Optics.Curvature.ETM: 2245
1p2GPa_long.Optics.Curvature.ITM: 1934
1p2GPa_long.Optics.ETM.CoatingThicknessCap: 0.5
1p2GPa_long.Optics.ETM.CoatingThicknessLown: 0.27
1p2GPa_long.Optics.ETM.Transmittance: 5e-06
1p2GPa_long.Optics.ITM.CoatingAbsorption: 5e-07
1p2GPa_long.Optics.ITM.CoatingThicknessCap: 0.5
1p2GPa_long.Optics.ITM.CoatingThicknessLown: 0.308
1p2GPa_long.Optics.ITM.Transmittance: 0.014
1p2GPa_long.Optics.Loss: 3.75e-05
1p2GPa_long.Optics.PRM.Transmittance: 0.03
1p2GPa_long.Optics.PhotoDetectorEfficiency: 0.955
1p2GPa_long.Optics.Quadrature.dc: 1.5708
1p2GPa_long.Optics.SRM.CavityLength: 55
1p2GPa_long.Optics.SRM.LengthRMS: 0
1p2GPa_long.Optics.SRM.SRCGouy_rad: 0.66323
1p2GPa_long.Optics.SRM.Transmittance: 0.325
1p2GPa_long.Optics.SRM.Tunephase: 0
1p2GPa_long.Optics.SubstrateAbsorption: 5e-05
1p2GPa_long.Optics.Type: SignalRecycled
1p2GPa_long.Optics.coupling: 1
1p2GPa_long.Optics.pcrit: 10
1p2GPa_long.Seismic.Beta: 0.8
1p2GPa_long.Seismic.Gamma: 0.8
1p2GPa_long.Seismic.KneeFrequency: 10
1p2GPa_long.Seismic.LowFrequencyLevel: 1e-09
1p2GPa_long.Seismic.Omicron: 2
1p2GPa_long.Seismic.RayleighWaveSpeed: 250
1p2GPa_long.Seismic.Rho: 1800
1p2GPa_long.Seismic.Site: LHO
1p2GPa_long.Seismic.TestMassHeight: 1.5
1p2GPa_long.Seismic.pWaveLevel: 45
1p2GPa_long.Seismic.pWaveSpeed: 600
1p2GPa_long.Seismic.sWaveLevel: 45
1p2GPa_long.Seismic.sWaveSpeed: 300
1p2GPa_long.Squeezer.AmplitudedB: 12
1p2GPa_long.Squeezer.FilterCavity.L: 300
1p2GPa_long.Squeezer.FilterCavity.Lrms: 0
1p2GPa_long.Squeezer.FilterCavity.Lrt: 4e-05
1p2GPa_long.Squeezer.FilterCavity.Rot: 0
1p2GPa_long.Squeezer.FilterCavity.Te: 1e-06
1p2GPa_long.Squeezer.FilterCavity.Ti: 0.000729
1p2GPa_long.Squeezer.FilterCavity.fdetune: -28.9
1p2GPa_long.Squeezer.InjectionLoss: 0.05
1p2GPa_long.Squeezer.LOAngleRMS: 0.03
1p2GPa_long.Squeezer.SQZAngle: 0
1p2GPa_long.Squeezer.SQZAngleRMS: 0.03
1p2GPa_long.Squeezer.Type: Freq Dependent
1p2GPa_long.Suspension.BreakStress: 7.5e+08
1p2GPa_long.Suspension.C70Steel.Alpha: 1.2e-05
1p2GPa_long.Suspension.C70Steel.C: 486
1p2GPa_long.Suspension.C70Steel.K: 49
1p2GPa_long.Suspension.C70Steel.Phi: 0.0002
1p2GPa_long.Suspension.C70Steel.Rho: 7800
1p2GPa_long.Suspension.C70Steel.Y: 2.12e+11
1p2GPa_long.Suspension.C70Steel.dlnEdT: -0.00025
1p2GPa_long.Suspension.Fiber.EndLength: 0.045
1p2GPa_long.Suspension.Fiber.EndRadius: 0.00065
1p2GPa_long.Suspension.Fiber.Radius: 0.000255
1p2GPa_long.Suspension.FiberType: Tapered
1p2GPa_long.Suspension.MaragingSteel.Alpha: 1.1e-05
1p2GPa_long.Suspension.MaragingSteel.C: 460
1p2GPa_long.Suspension.MaragingSteel.K: 20
1p2GPa_long.Suspension.MaragingSteel.Phi: 0.0001
1p2GPa_long.Suspension.MaragingSteel.Rho: 7800
1p2GPa_long.Suspension.MaragingSteel.Y: 1.87e+11
1p2GPa_long.Suspension.MaragingSteel.dlnEdT: 0
1p2GPa_long.Suspension.Ribbon.Thickness: 0.000115
1p2GPa_long.Suspension.Ribbon.Width: 0.00115
1p2GPa_long.Suspension.Silica.Alpha: 3.9e-07
1p2GPa_long.Suspension.Silica.C: 772
1p2GPa_long.Suspension.Silica.Dissdepth: 0.015
1p2GPa_long.Suspension.Silica.K: 1.38
1p2GPa_long.Suspension.Silica.Phi: 4.1e-10
1p2GPa_long.Suspension.Silica.Rho: 2200
1p2GPa_long.Suspension.Silica.Y: 7.2e+10
1p2GPa_long.Suspension.Silica.dlnEdT: 0.000152
1p2GPa_long.Suspension.Silicon.Alpha: 1e-10
1p2GPa_long.Suspension.Silicon.C: 300
1p2GPa_long.Suspension.Silicon.Dissdepth: 0.0015
1p2GPa_long.Suspension.Silicon.K: 700
1p2GPa_long.Suspension.Silicon.Phi: 2e-09
1p2GPa_long.Suspension.Silicon.Rho: 2329
1p2GPa_long.Suspension.Silicon.Y: 1.558e+11
1p2GPa_long.Suspension.Silicon.dlnEdT: -2e-05
1p2GPa_long.Suspension.Stage[0].Blade: nan
1p2GPa_long.Suspension.Stage[0].BladeMaterial: Silica
1p2GPa_long.Suspension.Stage[0].Dilution: nan
1p2GPa_long.Suspension.Stage[0].K: nan
1p2GPa_long.Suspension.Stage[0].Length: 1.2
1p2GPa_long.Suspension.Stage[0].Mass: 100
1p2GPa_long.Suspension.Stage[0].NWires: 4
1p2GPa_long.Suspension.Stage[0].WireMaterial: Silica
1p2GPa_long.Suspension.Stage[0].WireRadius: nan
1p2GPa_long.Suspension.Stage[1].Blade: 0.00668
1p2GPa_long.Suspension.Stage[1].BladeMaterial: MaragingSteel
1p2GPa_long.Suspension.Stage[1].Dilution: nan
1p2GPa_long.Suspension.Stage[1].K: 12400
1p2GPa_long.Suspension.Stage[1].Length: 0.341
1p2GPa_long.Suspension.Stage[1].Mass: 100.2
1p2GPa_long.Suspension.Stage[1].NWires: 4
1p2GPa_long.Suspension.Stage[1].WireMaterial: C70Steel
1p2GPa_long.Suspension.Stage[1].WireRadius: 0.000472
1p2GPa_long.Suspension.Stage[2].Blade: 0.00772
1p2GPa_long.Suspension.Stage[2].BladeMaterial: MaragingSteel
1p2GPa_long.Suspension.Stage[2].Dilution: nan
1p2GPa_long.Suspension.Stage[2].K: 11000
1p2GPa_long.Suspension.Stage[2].Length: 0.277
1p2GPa_long.Suspension.Stage[2].Mass: 84.2
1p2GPa_long.Suspension.Stage[2].NWires: 4
1p2GPa_long.Suspension.Stage[2].WireMaterial: C70Steel
1p2GPa_long.Suspension.Stage[2].WireRadius: 0.000563
1p2GPa_long.Suspension.Stage[3].Blade: 0.00775
1p2GPa_long.Suspension.Stage[3].BladeMaterial: MaragingSteel
1p2GPa_long.Suspension.Stage[3].Dilution: nan
1p2GPa_long.Suspension.Stage[3].K: 11800
1p2GPa_long.Suspension.Stage[3].Length: 0.416
1p2GPa_long.Suspension.Stage[3].Mass: 115.6
1p2GPa_long.Suspension.Stage[3].NWires: 2
1p2GPa_long.Suspension.Stage[3].WireMaterial: C70Steel
1p2GPa_long.Suspension.Stage[3].WireRadius: 0.000944
1p2GPa_long.Suspension.Temp: 290
1p2GPa_long.Suspension.Type: Quad
1p2GPa_long.TCS.SRCloss: 0
1p2GPa_long.TCS.s_cc: 7.024
1p2GPa_long.TCS.s_cs: 7.321
1p2GPa_long.TCS.s_ss: 7.631
1p2GPa_long.ViolinMode_Hz: 311.1
1p2GPa_blade.Atmospheric.AdiabaticIndex: 1.4
1p2GPa_blade.Atmospheric.AirDensity: 1.225
1p2GPa_blade.Atmospheric.AirKinematicViscosity: 1.8e-05
1p2GPa_blade.Atmospheric.AirPressure: 1.0132e+05
1p2GPa_blade.Atmospheric.KolmEnergy1m: 1
1p2GPa_blade.Atmospheric.SoundSpeed: 344
1p2GPa_blade.Atmospheric.TempStructConst: 0.2
1p2GPa_blade.Atmospheric.TempStructExp: 0.667
1p2GPa_blade.Atmospheric.Temperature: 293
1p2GPa_blade.Atmospheric.TurbOuterScale: 100
1p2GPa_blade.Atmospheric.WindSpeed: 10
1p2GPa_blade.BounceMode_Hz: 3.3518
1p2GPa_blade.HorizMode_Hz: 2.7622
1p2GPa_blade.Infrastructure.Length: 3995
1p2GPa_blade.Infrastructure.ResidualGas.H2.BeamtubePressure: 2.7e-07
1p2GPa_blade.Infrastructure.ResidualGas.H2.ChamberPressure: 2.7e-07
1p2GPa_blade.Infrastructure.ResidualGas.H2.mass: 3.35e-27
1p2GPa_blade.Infrastructure.ResidualGas.H2.polarizability: 7.8e-31
1p2GPa_blade.Infrastructure.ResidualGas.H2O.BeamtubePressure: 1.33e-08
1p2GPa_blade.Infrastructure.ResidualGas.H2O.ChamberPressure: 1.33e-08
1p2GPa_blade.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
1p2GPa_blade.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
1p2GPa_blade.Infrastructure.ResidualGas.N2.BeamtubePressure: 1.33e-08
1p2GPa_blade.Infrastructure.ResidualGas.N2.ChamberPressure: 1.33e-08
1p2GPa_blade.Infrastructure.ResidualGas.N2.mass: 4.65e-26
1p2GPa_blade.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
1p2GPa_blade.Infrastructure.ResidualGas.O2.BeamtubePressure: 1e-09
1p2GPa_blade.Infrastructure.ResidualGas.O2.ChamberPressure: 1e-09
1p2GPa_blade.Infrastructure.ResidualGas.O2.mass: 5.31e-26
1p2GPa_blade.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
1p2GPa_blade.Infrastructure.ResidualGas.SqueezedFilm.DiffusionTime: 0.00146
1p2GPa_blade.Infrastructure.ResidualGas.SqueezedFilm.ExcessDamping: 2.55
1p2GPa_blade.Infrastructure.Temp: 290
1p2GPa_blade.Laser.ArmPower: 7.5e+05
1p2GPa_blade.Laser.Wavelength: 1.064e-06
1p2GPa_blade.LossBudget.FCpickoff: 0.01
1p2GPa_blade.LossBudget.Faraday: 0.005
1p2GPa_blade.LossBudget.OMCandPDs: 0.025
1p2GPa_blade.LossBudget.OPO: 0.02
1p2GPa_blade.LossBudget.OutputSteering: 0.015
1p2GPa_blade.Materials.Coating.Alphahighn: 3.6e-06
1p2GPa_blade.Materials.Coating.Alphalown: 5.1e-07
1p2GPa_blade.Materials.Coating.Betahighn: 1.4e-05
1p2GPa_blade.Materials.Coating.Betalown: 8e-06
1p2GPa_blade.Materials.Coating.CVhighn: 2.1e+06
1p2GPa_blade.Materials.Coating.CVlown: 1.6412e+06
1p2GPa_blade.Materials.Coating.Indexhighn: 2.09
1p2GPa_blade.Materials.Coating.Indexlown: 1.45
1p2GPa_blade.Materials.Coating.Phihighn: 9e-05
1p2GPa_blade.Materials.Coating.Phihighn_slope: 0.1
1p2GPa_blade.Materials.Coating.Philown: 1.25e-05
1p2GPa_blade.Materials.Coating.Philown_slope: 0
1p2GPa_blade.Materials.Coating.Sigmahighn: 0.29
1p2GPa_blade.Materials.Coating.Sigmalown: 0.19
1p2GPa_blade.Materials.Coating.ThermalDiffusivityhighn: 33
1p2GPa_blade.Materials.Coating.ThermalDiffusivitylown: 1.38
1p2GPa_blade.Materials.Coating.Yhighn: 1.2e+11
1p2GPa_blade.Materials.Coating.Ylown: 7e+10
1p2GPa_blade.Materials.MassRadius: 0.23
1p2GPa_blade.Materials.MassThickness: 0.27
1p2GPa_blade.Materials.Substrate.Alphas: 5.2e-12
1p2GPa_blade.Materials.Substrate.MassAlpha: 3.9e-07
1p2GPa_blade.Materials.Substrate.MassCM: 739
1p2GPa_blade.Materials.Substrate.MassDensity: 2200
1p2GPa_blade.Materials.Substrate.MassKappa: 1.38
1p2GPa_blade.Materials.Substrate.MechanicalLossExponent: 0.77
1p2GPa_blade.Materials.Substrate.MirrorSigma: 0.167
1p2GPa_blade.Materials.Substrate.MirrorY: 7.27e+10
1p2GPa_blade.Materials.Substrate.RefractiveIndex: 1.45
1p2GPa_blade.Materials.Substrate.Temp: 295
1p2GPa_blade.Materials.Substrate.c2: 7.6e-12
1p2GPa_blade.Optics.BSLoss: 0.003
1p2GPa_blade.Optics.Curvature.ETM: 2245
1p2GPa_blade.Optics.Curvature.ITM: 1934
1p2GPa_blade.Optics.ETM.CoatingThicknessCap: 0.5
1p2GPa_blade.Optics.ETM.CoatingThicknessLown: 0.27
1p2GPa_blade.Optics.ETM.Transmittance: 5e-06
1p2GPa_blade.Optics.ITM.CoatingAbsorption: 5e-07
1p2GPa_blade.Optics.ITM.CoatingThicknessCap: 0.5
1p2GPa_blade.Optics.ITM.CoatingThicknessLown: 0.308
1p2GPa_blade.Optics.ITM.Transmittance: 0.014
1p2GPa_blade.Optics.Loss: 3.75e-05
1p2GPa_blade.Optics.PRM.Transmittance: 0.03
1p2GPa_blade.Optics.PhotoDetectorEfficiency: 0.955
1p2GPa_blade.Optics.Quadrature.dc: 1.5708
1p2GPa_blade.Optics.SRM.CavityLength: 55
1p2GPa_blade.Optics.SRM.LengthRMS: 0
1p2GPa_blade.Optics.SRM.SRCGouy_rad: 0.66323
1p2GPa_blade.Optics.SRM.Transmittance: 0.325
1p2GPa_blade.Optics.SRM.Tunephase: 0
1p2GPa_blade.Optics.SubstrateAbsorption: 5e-05
1p2GPa_blade.Optics.Type: SignalRecycled
1p2GPa_blade.Optics.coupling: 1
1p2GPa_blade.Optics.pcrit: 10
1p2GPa_blade.Seismic.Beta: 0.8
1p2GPa_blade.Seismic.Gamma: 0.8
1p2GPa_blade.Seismic.KneeFrequency: 10
1p2GPa_blade.Seismic.LowFrequencyLevel: 1e-09
1p2GPa_blade.Seismic.Omicron: 2
1p2GPa_blade.Seismic.RayleighWaveSpeed: 250
1p2GPa_blade.Seismic.Rho: 1800
1p2GPa_blade.Seismic.Site: LHO
1p2GPa_blade.Seismic.TestMassHeight: 1.5
1p2GPa_blade.Seismic.pWaveLevel: 45
1p2GPa_blade.Seismic.pWaveSpeed: 600
1p2GPa_blade.Seismic.sWaveLevel: 45
1p2GPa_blade.Seismic.sWaveSpeed: 300
1p2GPa_blade.Squeezer.AmplitudedB: 12
1p2GPa_blade.Squeezer.FilterCavity.L: 300
1p2GPa_blade.Squeezer.FilterCavity.Lrms: 0
1p2GPa_blade.Squeezer.FilterCavity.Lrt: 4e-05
1p2GPa_blade.Squeezer.FilterCavity.Rot: 0
1p2GPa_blade.Squeezer.FilterCavity.Te: 1e-06
1p2GPa_blade.Squeezer.FilterCavity.Ti: 0.000729
1p2GPa_blade.Squeezer.FilterCavity.fdetune: -28.9
1p2GPa_blade.Squeezer.InjectionLoss: 0.05
1p2GPa_blade.Squeezer.LOAngleRMS: 0.03
1p2GPa_blade.Squeezer.SQZAngle: 0
1p2GPa_blade.Squeezer.SQZAngleRMS: 0.03
1p2GPa_blade.Squeezer.Type: Freq Dependent
1p2GPa_blade.Suspension.BreakStress: 7.5e+08
1p2GPa_blade.Suspension.C70Steel.Alpha: 1.2e-05
1p2GPa_blade.Suspension.C70Steel.C: 486
1p2GPa_blade.Suspension.C70Steel.K: 49
1p2GPa_blade.Suspension.C70Steel.Phi: 0.0002
1p2GPa_blade.Suspension.C70Steel.Rho: 7800
1p2GPa_blade.Suspension.C70Steel.Y: 2.12e+11
1p2GPa_blade.Suspension.C70Steel.dlnEdT: -0.00025
1p2GPa_blade.Suspension.Fiber.EndLength: 0.045
1p2GPa_blade.Suspension.Fiber.EndRadius: 0.00065
1p2GPa_blade.Suspension.Fiber.Radius: 0.000255
1p2GPa_blade.Suspension.FiberType: Tapered
1p2GPa_blade.Suspension.MaragingSteel.Alpha: 1.1e-05
1p2GPa_blade.Suspension.MaragingSteel.C: 460
1p2GPa_blade.Suspension.MaragingSteel.K: 20
1p2GPa_blade.Suspension.MaragingSteel.Phi: 0.0001
1p2GPa_blade.Suspension.MaragingSteel.Rho: 7800
1p2GPa_blade.Suspension.MaragingSteel.Y: 1.87e+11
1p2GPa_blade.Suspension.MaragingSteel.dlnEdT: 0
1p2GPa_blade.Suspension.Ribbon.Thickness: 0.000115
1p2GPa_blade.Suspension.Ribbon.Width: 0.00115
1p2GPa_blade.Suspension.Silica.Alpha: 3.9e-07
1p2GPa_blade.Suspension.Silica.C: 772
1p2GPa_blade.Suspension.Silica.Dissdepth: 0.015
1p2GPa_blade.Suspension.Silica.K: 1.38
1p2GPa_blade.Suspension.Silica.Phi: 4.1e-10
1p2GPa_blade.Suspension.Silica.Rho: 2200
1p2GPa_blade.Suspension.Silica.Y: 7.2e+10
1p2GPa_blade.Suspension.Silica.dlnEdT: 0.000152
1p2GPa_blade.Suspension.Silicon.Alpha: 1e-10
1p2GPa_blade.Suspension.Silicon.C: 300
1p2GPa_blade.Suspension.Silicon.Dissdepth: 0.0015
1p2GPa_blade.Suspension.Silicon.K: 700
1p2GPa_blade.Suspension.Silicon.Phi: 2e-09
1p2GPa_blade.Suspension.Silicon.Rho: 2329
1p2GPa_blade.Suspension.Silicon.Y: 1.558e+11
1p2GPa_blade.Suspension.Silicon.dlnEdT: -2e-05
1p2GPa_blade.Suspension.Stage[0].Blade: 0.00287
1p2GPa_blade.Suspension.Stage[0].BladeMaterial: Silica
1p2GPa_blade.Suspension.Stage[0].Dilution: nan
1p2GPa_blade.Suspension.Stage[0].K: 7750
1p2GPa_blade.Suspension.Stage[0].Length: 0.59
1p2GPa_blade.Suspension.Stage[0].Mass: 100
1p2GPa_blade.Suspension.Stage[0].NWires: 4
1p2GPa_blade.Suspension.Stage[0].WireMaterial: Silica
1p2GPa_blade.Suspension.Stage[0].WireRadius: nan
1p2GPa_blade.Suspension.Stage[1].Blade: 0.00668
1p2GPa_blade.Suspension.Stage[1].BladeMaterial: MaragingSteel
1p2GPa_blade.Suspension.Stage[1].Dilution: nan
1p2GPa_blade.Suspension.Stage[1].K: 12300
1p2GPa_blade.Suspension.Stage[1].Length: 0.341
1p2GPa_blade.Suspension.Stage[1].Mass: 100.2
1p2GPa_blade.Suspension.Stage[1].NWires: 4
1p2GPa_blade.Suspension.Stage[1].WireMaterial: C70Steel
1p2GPa_blade.Suspension.Stage[1].WireRadius: 0.000472
1p2GPa_blade.Suspension.Stage[2].Blade: 0.00772
1p2GPa_blade.Suspension.Stage[2].BladeMaterial: MaragingSteel
1p2GPa_blade.Suspension.Stage[2].Dilution: nan
1p2GPa_blade.Suspension.Stage[2].K: 10100
1p2GPa_blade.Suspension.Stage[2].Length: 0.277
1p2GPa_blade.Suspension.Stage[2].Mass: 71.6
1p2GPa_blade.Suspension.Stage[2].NWires: 4
1p2GPa_blade.Suspension.Stage[2].WireMaterial: C70Steel
1p2GPa_blade.Suspension.Stage[2].WireRadius: 0.00055
1p2GPa_blade.Suspension.Stage[3].Blade: 0.00775
1p2GPa_blade.Suspension.Stage[3].BladeMaterial: MaragingSteel
1p2GPa_blade.Suspension.Stage[3].Dilution: nan
1p2GPa_blade.Suspension.Stage[3].K: 11700
1p2GPa_blade.Suspension.Stage[3].Length: 0.416
1p2GPa_blade.Suspension.Stage[3].Mass: 128.4
1p2GPa_blade.Suspension.Stage[3].NWires: 2
1p2GPa_blade.Suspension.Stage[3].WireMaterial: C70Steel
1p2GPa_blade.Suspension.Stage[3].WireRadius: 0.000944
1p2GPa_blade.Suspension.Temp: 290
1p2GPa_blade.Suspension.Type: Quad
1p2GPa_blade.TCS.SRCloss: 0
1p2GPa_blade.TCS.s_cc: 7.024
1p2GPa_blade.TCS.s_cs: 7.321
1p2GPa_blade.TCS.s_ss: 7.631
1p2GPa_blade.ViolinMode_Hz: 639.68
Aplus.Dl_pm_Mpc: 100
Aplus.bbh_range_Mpc: 2626.2
Aplus.bns_range_Mpc: 351.35
Aplus.early_warning_s: 159.61
Aplus.max_redshift: 3.165
Aplus.num_pm_sources: 302
Aplus.pm_snr_90: 1.3668
Aplus.pm_snr_max: 1.981
Aplus.z_early: 0.03
lf_1p6GPa.Dl_pm_Mpc: 100
lf_1p6GPa.bbh_range_Mpc: 2931.2
lf_1p6GPa.bns_range_Mpc: 409.01
lf_1p6GPa.early_warning_s: 370.96
lf_1p6GPa.max_redshift: 4.5666
lf_1p6GPa.num_pm_sources: 302
lf_1p6GPa.pm_snr_90: 1.3667
lf_1p6GPa.pm_snr_max: 1.9928
lf_1p6GPa.z_early: 0.03
O5c.Dl_pm_Mpc: 100
O5c.bbh_range_Mpc: 2208.8
O5c.bns_range_Mpc: 276.81
O5c.early_warning_s: 97.723
O5c.max_redshift: 2.5957
O5c.num_pm_sources: 302
O5c.pm_snr_90: 1.0821
O5c.pm_snr_max: 1.5693
O5c.z_early: 0.03
Asharp.Dl_pm_Mpc: 100
Asharp.bbh_range_Mpc: 3030.8
Asharp.bns_range_Mpc: 441.75
Asharp.early_warning_s: 372.47
Asharp.max_redshift: 4.6916
Asharp.num_pm_sources: 302
Asharp.pm_snr_90: 2.6545
Asharp.pm_snr_max: 3.4158
Asharp.z_early: 0.03
Asharp_wideband.Dl_pm_Mpc: 100
Asharp_wideband.bbh_range_Mpc: 2869.9
Asharp_wideband.bns_range_Mpc: 398.6
Asharp_wideband.early_warning_s: 400.67
Asharp_wideband.max_redshift: 4.7852
Asharp_wideband.num_pm_sources: 302
Asharp_wideband.pm_snr_90: 4.7655
Asharp_wideband.pm_snr_max: 5.5413
Asharp_wideband.z_early: 0.03
Asharp_folded_arms.Dl_pm_Mpc: 100
Asharp_folded_arms.bbh_range_Mpc: 2353
Asharp_folded_arms.bns_range_Mpc: 317.9
Asharp_folded_arms.early_warning_s: 300.45
Asharp_folded_arms.max_redshift: 3.2402
Asharp_folded_arms.num_pm_sources: 302
Asharp_folded_arms.pm_snr_90: 7.584
Asharp_folded_arms.pm_snr_max: 8.7857
Asharp_folded_arms.z_early: 0.03
Asharp_AlGaAs.Dl_pm_Mpc: 100
Asharp_AlGaAs.bbh_range_Mpc: 3692.3
Asharp_AlGaAs.bns_range_Mpc: 609.38
Asharp_AlGaAs.early_warning_s: 378.56
Asharp_AlGaAs.max_redshift: 5.5884
Asharp_AlGaAs.num_pm_sources: 302
Asharp_AlGaAs.pm_snr_90: 2.6697
Asharp_AlGaAs.pm_snr_max: 3.6847
Asharp_AlGaAs.z_early: 0.03
Asharp_AlGaAs_wideband.Dl_pm_Mpc: 100
Asharp_AlGaAs_wideband.bbh_range_Mpc: 3337.3
Asharp_AlGaAs_wideband.bns_range_Mpc: 495.67
Asharp_AlGaAs_wideband.early_warning_s: 407.22
Asharp_AlGaAs_wideband.max_redshift: 5.5116
Asharp_AlGaAs_wideband.num_pm_sources: 302
Asharp_AlGaAs_wideband.pm_snr_90: 4.8472
Asharp_AlGaAs_wideband.pm_snr_max: 5.625
Asharp_AlGaAs_wideband.z_early: 0.03
Asharp_AlGaAs_600m_SEC.Dl_pm_Mpc: 100
Asharp_AlGaAs_600m_SEC.bbh_range_Mpc: 3136.6
Asharp_AlGaAs_600m_SEC.bns_range_Mpc: 449.29
Asharp_AlGaAs_600m_SEC.early_warning_s: 403.94
Asharp_AlGaAs_600m_SEC.max_redshift: 5.3772
Asharp_AlGaAs_600m_SEC.num_pm_sources: 302
Asharp_AlGaAs_600m_SEC.pm_snr_90: 3.4324
Asharp_AlGaAs_600m_SEC.pm_snr_max: 5.0654
Asharp_AlGaAs_600m_SEC.z_early: 0.03
Aplus_wideband.Dl_pm_Mpc: 100
Aplus_wideband.bbh_range_Mpc: 2302.4
Aplus_wideband.bns_range_Mpc: 288.6
Aplus_wideband.early_warning_s: 224.38
Aplus_wideband.max_redshift: 3.5267
Aplus_wideband.num_pm_sources: 302
Aplus_wideband.pm_snr_90: 2.2392
Aplus_wideband.pm_snr_max: 2.5835
Aplus_wideband.z_early: 0.03
lf_1p2GPa.Dl_pm_Mpc: 100
lf_1p2GPa.bbh_range_Mpc: 2930.2
lf_1p2GPa.bns_range_Mpc: 408.85
lf_1p2GPa.early_warning_s: 363.52
lf_1p2GPa.max_redshift: 4.5626
lf_1p2GPa.num_pm_sources: 302
lf_1p2GPa.pm_snr_90: 1.3662
lf_1p2GPa.pm_snr_max: 1.9928
lf_1p2GPa.z_early: 0.03
lf_2GPa.Dl_pm_Mpc: 100
lf_2GPa.bbh_range_Mpc: 2931.5
lf_2GPa.bns_range_Mpc: 409.06
lf_2GPa.early_warning_s: 372.47
lf_2GPa.max_redshift: 4.5679
lf_2GPa.num_pm_sources: 302
lf_2GPa.pm_snr_90: 1.3667
lf_2GPa.pm_snr_max: 1.9928
lf_2GPa.z_early: 0.03
lf_1p2GPa_long.Dl_pm_Mpc: 100
lf_1p2GPa_long.bbh_range_Mpc: 2988.3
lf_1p2GPa_long.bns_range_Mpc: 420.01
lf_1p2GPa_long.early_warning_s: 498.75
lf_1p2GPa_long.max_redshift: 4.9312
lf_1p2GPa_long.num_pm_sources: 302
lf_1p2GPa_long.pm_snr_90: 1.3667
lf_1p2GPa_long.pm_snr_max: 1.9935
lf_1p2GPa_long.z_early: 0.03
lf_1p2GPa_blade.Dl_pm_Mpc: 100
lf_1p2GPa_blade.bbh_range_Mpc: 2931.9
lf_1p2GPa_blade.bns_range_Mpc: 409.14
lf_1p2GPa_blade.early_warning_s: 375.5
lf_1p2GPa_blade.max_redshift: 4.5702
lf_1p2GPa_blade.num_pm_sources: 302
lf_1p2GPa_blade.pm_snr_90: 1.3662
lf_1p2GPa_blade.pm_snr_max: 1.9928
lf_1p2GPa_blade.z_early: 0.03
O4LLO.Dl_pm_Mpc: 100
O4LLO.bbh_range_Mpc: 1426.1
O4LLO.bns_range_Mpc: 160.53
O4LLO.early_warning_s: 32.568
O4LLO.max_redshift: 1.6406
O4LLO.num_pm_sources: 302
O4LLO.pm_snr_90: 0.68132
O4LLO.pm_snr_max: 0.96173
O4LLO.z_early: 0.03
O3LLO.Dl_pm_Mpc: 100
O3LLO.bbh_range_Mpc: 1183.3
O3LLO.bns_range_Mpc: 126.74
O3LLO.early_warning_s: 15.571
O3LLO.max_redshift: 1.2778
O3LLO.num_pm_sources: 302
O3LLO.pm_snr_90: 0.40884
O3LLO.pm_snr_max: 0.61999
O3LLO.z_early: 0.03
Jul22LLO.Dl_pm_Mpc: 100
Jul22LLO.bbh_range_Mpc: 1157.9
Jul22LLO.bns_range_Mpc: 123.63
Jul22LLO.early_warning_s: 28.259
Jul22LLO.max_redshift: 1.5024
Jul22LLO.num_pm_sources: 302
Jul22LLO.pm_snr_90: 0.28309
Jul22LLO.pm_snr_max: 0.45513
Jul22LLO.z_early: 0.03
O4LLO.BBH.merger_rate_density.lo: 5.0
O4LLO.BBH.merger_rate_density.mid: 19.0
O4LLO.BBH.merger_rate_density.hi: 7.0
O4LLO.BBH.rate.lo: 44
O4LLO.BBH.rate.mid: 145
O4LLO.BBH.rate.hi: 57
O5c.BBH.merger_rate_density.lo: 5.0
O5c.BBH.merger_rate_density.mid: 19.0
O5c.BBH.merger_rate_density.hi: 7.0
O5c.BBH.rate.lo: 217
O5c.BBH.rate.mid: 797
O5c.BBH.rate.hi: 294
Asharp.BBH.merger_rate_density.lo: 5.0
Asharp.BBH.merger_rate_density.mid: 19.0
Asharp.BBH.merger_rate_density.hi: 7.0
Asharp.BBH.rate.lo: 739
Asharp.BBH.rate.mid: 2758
Asharp.BBH.rate.hi: 1005
Asharp_wideband.BBH.merger_rate_density.lo: 5.0
Asharp_wideband.BBH.merger_rate_density.mid: 19.0
Asharp_wideband.BBH.merger_rate_density.hi: 7.0
Asharp_wideband.BBH.rate.lo: 601
Asharp_wideband.BBH.rate.mid: 2240
Asharp_wideband.BBH.rate.hi: 818
Asharp_AlGaAs.BBH.merger_rate_density.lo: 5.0
Asharp_AlGaAs.BBH.merger_rate_density.mid: 19.0
Asharp_AlGaAs.BBH.merger_rate_density.hi: 7.0
Asharp_AlGaAs.BBH.rate.lo: 1754
Asharp_AlGaAs.BBH.rate.mid: 6571
Asharp_AlGaAs.BBH.rate.hi: 2389
O4LLO.BNS.merger_rate_density.lo: 67.0
O4LLO.BNS.merger_rate_density.mid: 89.0
O4LLO.BNS.merger_rate_density.hi: 159.0
O4LLO.BNS.rate.lo: 2
O4LLO.BNS.rate.mid: 2
O4LLO.BNS.rate.hi: 7
O5c.BNS.merger_rate_density.lo: 67.0
O5c.BNS.merger_rate_density.mid: 89.0
O5c.BNS.merger_rate_density.hi: 159.0
O5c.BNS.rate.lo: 14
O5c.BNS.rate.mid: 17
O5c.BNS.rate.hi: 44
Asharp.BNS.merger_rate_density.lo: 67.0
Asharp.BNS.merger_rate_density.mid: 89.0
Asharp.BNS.merger_rate_density.hi: 159.0
Asharp.BNS.rate.lo: 51
Asharp.BNS.rate.mid: 69
Asharp.BNS.rate.hi: 164
Asharp_wideband.BNS.merger_rate_density.lo: 67.0
Asharp_wideband.BNS.merger_rate_density.mid: 89.0
Asharp_wideband.BNS.merger_rate_density.hi: 159.0
Asharp_wideband.BNS.rate.lo: 40
Asharp_wideband.BNS.rate.mid: 54
Asharp_wideband.BNS.rate.hi: 129
Asharp_AlGaAs.BNS.merger_rate_density.lo: 67.0
Asharp_AlGaAs.BNS.merger_rate_density.mid: 89.0
Asharp_AlGaAs.BNS.merger_rate_density.hi: 159.0
Asharp_AlGaAs.BNS.rate.lo: 148
Asharp_AlGaAs.BNS.rate.mid: 208
Asharp_AlGaAs.BNS.rate.hi: 494
O4LLO.NSBH.merger_rate_density.lo: 13.0
O4LLO.NSBH.merger_rate_density.mid: 23.0
O4LLO.NSBH.merger_rate_density.hi: 20.0
O4LLO.NSBH.rate.lo: 4
O4LLO.NSBH.rate.mid: 4
O4LLO.NSBH.rate.hi: 7
O5c.NSBH.merger_rate_density.lo: 13.0
O5c.NSBH.merger_rate_density.mid: 23.0
O5c.NSBH.merger_rate_density.hi: 20.0
O5c.NSBH.rate.lo: 16
O5c.NSBH.rate.mid: 26
O5c.NSBH.rate.hi: 31
Asharp.NSBH.merger_rate_density.lo: 13.0
Asharp.NSBH.merger_rate_density.mid: 23.0
Asharp.NSBH.merger_rate_density.hi: 20.0
Asharp.NSBH.rate.lo: 62
Asharp.NSBH.rate.mid: 115
Asharp.NSBH.rate.hi: 127
Asharp_wideband.NSBH.merger_rate_density.lo: 13.0
Asharp_wideband.NSBH.merger_rate_density.mid: 23.0
Asharp_wideband.NSBH.merger_rate_density.hi: 20.0
Asharp_wideband.NSBH.rate.lo: 50
Asharp_wideband.NSBH.rate.mid: 91
Asharp_wideband.NSBH.rate.hi: 100
Asharp_AlGaAs.NSBH.merger_rate_density.lo: 13.0
Asharp_AlGaAs.NSBH.merger_rate_density.mid: 23.0
Asharp_AlGaAs.NSBH.merger_rate_density.hi: 20.0
Asharp_AlGaAs.NSBH.rate.lo: 161
Asharp_AlGaAs.NSBH.rate.mid: 305
Asharp_AlGaAs.NSBH.rate.hi: 330

